Grid homology for singular links in lens space and a resolution cube

In this paper, we define grid homologies for singular links in lens spaces and use them to construct a resolution cube for knot Floer homology of regular links in lens spaces. The results will first be proved over $\mathbb{Z}/2\mathbb{Z}$ and then over $\mathbb{Z}$ with the help of sign assignments. We will also identify the signed grid homology and classical knot Floer homology over $\mathbb{Z}$ for regular links in lens spaces, illustrating the fact that our resolution cube is genuinely one for knot Floer homology. The main advancement in the paper is that we give a complete description of singular knot theory in lens spaces which was only defined in $S^3$ previously and we construct a signed combinatorial resolution cube for knot Floer homology in lens spaces which may be powerful in relating $HFK^\circ$ to other link homology theories.

==> grammar_check_results.txt <==
Sentence 1:
Original: In this paper, we define grid homologies for singular links in lens spaces and use it to construct a resolution cube for knot Floer homology of regular links in lens spaces.

Corrected: In this paper, we define grid homologies for singular links in lens spaces and use them to construct a resolution cube for knot Floer homology of regular links in lens spaces.

Explanation: The pronoun "it" was replaced with "them" to correctly agree in number with the plural noun "grid homologies."

==================================================
Sentence 4:
Original: Later, they used this to construct a resolution cube with twisted coefficients for knot Floer homology over $\ZZ/2\ZZ$(\cite{MR2574747}).

Corrected: Later, they used this to construct a resolution cube with twisted coefficients for knot Floer homology over $\ZZ/2\ZZ$ (\cite{MR2574747}).

Explanation: A space is needed between $\ZZ/2\ZZ$ and the parenthesis enclosing the citation.

==================================================
Sentence 5:
Original: Later, Manolescu, Ozsv\'ath, Szab\'o, and Thurston generalized the construction to links and extended the base ring to $\ZZ$ via a sign assignment (See \cite{MR2372850},\cite{Gallais2007SignRF}).

Corrected: Later, Manolescu, Ozsv\'ath, Szab\'o, and Thurston generalized the construction to links and extended the base ring to $\ZZ$ via a sign assignment (see \cite{MR2372850}, \cite{Gallais2007SignRF}).

Explanation: The word "See" should be lowercase as it is part of a parenthetical citation within the sentence. There should also be a space after the comma separating the citation references.

==================================================
Sentence 6:
Original: Lens spaces are defined as rational surgeries on the unknot in $S^3$, i.e $L(p,q)=S^3_{p/q}(U)$.

Corrected: Lens spaces are defined as rational surgeries on the unknot in $S^3$, i.e., $L(p,q)=S^3_{p/q}(U)$.

Explanation: A comma is needed after "i.e." to correctly punctuate the sentence.

==================================================
Sentence 7:
Original: In \cite{MR3677933}, Harvey and O'Donnol also considered grid homology for spatial graphs in $S^3$ (Bao also considered Heeggard Floer homology for bipartite graphs in \cite{bao2018floerhomologyembeddedbipartite}).

Corrected: In \cite{MR3677933}, Harvey and O'Donnol also considered grid homology for spatial graphs in $S^3$ (Bao also considered Heegaard Floer homology for bipartite graphs in \cite{bao2018floerhomologyembeddedbipartite}).

Explanation: The word "Heeggard" was corrected to "Heegaard" to fix the spelling of the term "Heegaard Floer homology."

==================================================

Sentence 10:
Original: Then, construct skein exact sequences and a resolution cube for grid homology of lens space links;

Corrected: Then, construct skein exact sequences and a resolution cube for the grid homology of lens space links.

Explanation: Added the definite article "the" before "grid homology" to specify which grid homology is being referred to, making the sentence grammatically complete.

==================================================
Sentence 11:
Original: Some refer to immersions of disjoint union of $S^1$'s with transverse double points as singular links (e.g\cite{MR2491583}), while others refer to embeddings of certain kinds of graphs as singular links.

Corrected: Some refer to immersions of a disjoint union of $S^1$'s with transverse double points as singular links (e.g., \cite{MR2491583}), while others refer to embeddings of certain kinds of graphs as singular links.

Explanation: Added "a" before "disjoint union" for grammatical correctness and inserted a comma after "e.g." to properly punctuate the abbreviation, followed by a space before "\cite".

==================================================
Sentence 12:
Original: We take the second approach following \cite{MR2529302} and define a singular link in a 3-manifold $Y$ as an embedding of a special oriented trivalent graph (See \text{Definition \ref{singular link1} and \ref{singular link2}}).

Corrected: We take the second approach following \cite{MR2529302} and define a singular link in a 3-manifold $Y$ as an embedding of a special oriented trivalent graph (see Definition \ref{singular link1} and Definition \ref{singular link2}).

Explanation: "See" should not be capitalized unless it begins a sentence, and the format for listing the definitions should be consistent, hence repeating "Definition" for clarity.

==================================================
Sentence 13:
Original: In \cite{MR2574747}, they defined Heegaard diagrams for singular links in $S^3$ by introducing $XX$ base points to an usual one.

Corrected: In \cite{MR2574747}, they defined Heegaard diagrams for singular links in $S^3$ by introducing $XX$ base points to a usual one.

Explanation: The phrase "an usual one" should be corrected to "a usual one." The article "a" is the correct indefinite article used before words that begin with a consonant sound.

==================================================
Sentence 14:
Original: (Also, in \cite{MR3677933}, they introduced nonstandard $O$ base points for the same purpose.) Using their strategy, we define a grid diagram for singular links in lens spaces to consist of iterated pairs of $\alpha$ and $\beta$ curves from standard Heegaard splitting of $L(p,q)$ as background rulings (following \cite{MR2429242}) and $O$, $X$, $XX$ three kinds of base points that record the information of the link.

Corrected: Using their strategy, we define a grid diagram for singular links in lens spaces to consist of iterated pairs of $\alpha$ and $\beta$ curves from the standard Heegaard splitting of $L(p,q)$ as background rulings (following \cite{MR2429242}) and $O$, $X$, and $XX$ as three kinds of base points that record the information of the link.

Explanation: Added "the" before "standard Heegaard splitting" for specificity. Added "and" before "$XX$" for correct listing format, and included "as" before "three kinds of base points" to clarify the role of the base points.

==================================================
Sentence 15:
Original: Consider $L$ and $L'$ being singular links in $L(p,q)$ with the same underlying graph, the following are equivalent:

Corrected: Consider $L$ and $L'$ to be singular links in $L(p,q)$ with the same underlying graph. The following are equivalent:

Explanation: The phrase "being singular links" was changed to "to be singular links" to correctly use infinitive form for the verb following "consider." Additionally, I split the sentence into two sentences for better clarity and structure, as these were separate ideas.

==================================================

Sentence 17:
Original: $L$ and $L'$ differ by a finite sequence of disk moves(\text{Definition \ref{disk move}});

Corrected: $L$ and $L'$ differ by a finite sequence of disk moves (\text{Definition \ref{disk move}}).

Explanation: A space was added before the opening parenthesis to follow standard punctuation rules.

==================================================
Sentence 18:
Original: regular projections(\text{Definition \ref{regular projection}}) of $L$ and $L'$ to the Heegaard torus differ by a finite sequence of singular Reidemeister moves shown in \text{Figure \ref{fig:rmoves-new}} and disk slides(\text{Definition \ref{disk slide}}) .

Corrected: Regular projections (\text{Definition \ref{regular projection}}) of $L$ and $L'$ to the Heegaard torus differ by a finite sequence of singular Reidemeister moves shown in \text{Figure \ref{fig:rmoves-new}} and disk slides (\text{Definition \ref{disk slide}}).

Explanation: The corrections involve capitalizing the first word of the sentence "Regular" and adding spaces before the opening parentheses of definitions and after the closing parentheses, to properly separate elements in the text and clarify the structure of the sentence.

==================================================
Sentence 19:
Original: See \text{Subsection \ref{Moves on torus diagram}, \ref{Moves on grid diagram}} for details on these moves.
	
	
	With diagrams in hand, we follow the usual procedure in defining Heegaard Floer homology: form the symmetric product of the Heegaard surface with multiplicity according to its size, use intersection points between real tori formed by $\alpha$ and $\beta$ curves as generators, and define differentials by counting empty rectangles.

Corrected: See \text{Subsection \ref{Moves on torus diagram}, \ref{Moves on grid diagram}} for details on these moves.

With diagrams in hand, we follow the usual procedure in defining Heegaard Floer homology: we form the symmetric product of the Heegaard surface with multiplicity according to its size, use intersection points between the real tori formed by $\alpha$ and $\beta$ curves as generators, and define differentials by counting empty rectangles.

Explanation: The sentence "form the symmetric product..." in the second paragraph lacks a subject, so I added "we" before "form" to maintain parallel structure with the rest of the list. Additionally, I added "the" before "real tori" for grammatical correctness. The corrected sentence aligns with the parallel structure used in the rest of the list.

==================================================
Sentence 20:
Original: We will consider three kinds of chain complexes: $CFK^-$, $\widehat{CFK}$ and $\widetilde{CFK}$ and prove the following theorem in \text{Section \ref{Proof of invariance}}.

Corrected: We will consider three kinds of chain complexes: $CFK^-$, $\widehat{CFK}$, and $\widetilde{CFK}$, and prove the following theorem in \text{Section \ref{Proof of invariance}}.

Explanation: Commas were added after $\widehat{CFK}$ and after $\widetilde{CFK}$. In a series of three or more items, commas are used to separate the items, and a comma (the Oxford comma) is used before 'and' in formal writing to avoid confusion.

==================================================
Sentence 21:
Original: If $g_1$, $g_2$ are  grid diagrams for $(L(p,q),L)$, then we have quasi-isomorphisms

Corrected: If $g_1$ and $g_2$ are grid diagrams for $(L(p,q),L)$, then we have quasi-isomorphisms.

Explanation: The word "and" is needed to properly connect the noun phrases "$g_1$" and "$g_2$" in the list.

==================================================

Sentence 24:
Original: as relatively bigraded chain complexes of modules over polynomial ring $\FF[U_1,\ldots, U_{2n+m}]$ and over $\FF$ respectively.

Corrected: As relatively bigraded chain complexes of modules over the polynomial ring $\FF[U_1,\ldots, U_{2n+m}]$ and over $\FF$ respectively.

Explanation: The sentence needed capitalization at the beginning with "As," and the article "the" was added before "polynomial ring" for correct English grammar.

==================================================
Sentence 28:
Original: Having defined grid homology for singular links in lens spaces, we consider a resolution cube for grid homology of links in lens spaces, i.e generalize the result in \cite{MR2574747} via a purely combinatorial approach.

Corrected: Having defined grid homology for singular links in lens spaces, we consider a resolution cube for grid homology of links in lens spaces, i.e., we generalize the result in \cite{MR2574747} via a purely combinatorial approach.

Explanation: Added a comma and the word "we" after "i.e." to correct punctuation and maintain parallel structure in the sentence.

==================================================
Sentence 29:
Original: Using such a diagram, we do resolution of crossings (see \text{Figure \ref{fig:resolution of crossings}}) diagrammatically and prove a skein exact sequence.

Corrected: Using such a diagram, we perform resolution of crossings (see \text{Figure \ref{fig:resolution of crossings}}) diagrammatically and prove a skein exact sequence.

Explanation: The verb "do" was replaced with "perform" to properly pair with the noun "resolution," ensuring the sentence is grammatically complete and coherent.

==================================================
Sentence 30:
Original: Denote the resulting grid diagram (using the procedure in \text{Figure \ref{fig:grid diagram of resolution and singularization}}) for smoothing and singularization at $c$ by $g_r$, $g_s$ and call the corresponding links $L_r$ and $L_s$, respectively.

Corrected: Denote the resulting grid diagram (using the procedure in \text{Figure \ref{fig:grid diagram of resolution and singularization}}) for smoothing and singularization at $c$ by $g_r$ and $g_s$, and call the corresponding links $L_r$ and $L_s$, respectively.

Explanation: The original sentence improperly lists 'by $g_r$, $g_s$' as a coordinate conjunction. In the corrected sentence, I added 'and' before '$g_s$' to properly connect the two items in the list.

==================================================
Sentence 31:
Original: Let $O_a$, $O_b$ be marks sharing the same column with the newly formed XX base point, $O_c$, $O_d$ be marks sharing the same row with the newly formed XX base point.

Corrected: Let $O_a$, $O_b$ be marks sharing the same column with the newly formed XX base point, and $O_c$, $O_d$ be marks sharing the same row with the newly formed XX base point.

Explanation: The conjunction "and" was added to properly connect the two independent clauses following "Let."

==================================================
Sentence 32:
Original: In \cite{eftekhary2018signassignmentslinkfloer}, Eftekhary showed that orientation systems with negative boundary degeneration can be identified with true sign assignments for grid homology in $S^3$ which was introduced in \cite{MR2372850}.

Corrected: In \cite{eftekhary2018signassignmentslinkfloer}, Eftekhary showed that orientation systems with negative boundary degeneration can be identified with true sign assignments for grid homology in $S^3$, which was introduced in \cite{MR2372850}.

Explanation: A comma was added before "which" to correctly punctuate the non-restrictive relative clause.

==================================================
Sentence 33:
Original: Despite this distinction, one can easily check that true and false assignments are weakly equivalent in sense of \cite{Sarkar2010ANO}.

Corrected: Despite this distinction, one can easily check that true and false assignments are weakly equivalent in the sense of \cite{Sarkar2010ANO}.

Explanation: The article "the" was added before "sense" to specify "the sense of" as it is referring to a specific notion or interpretation from the cited source.

==================================================
Sentence 34:
Original: Similarly, orientation systems with negative and positive boundary degeneration are also weakly equivalent in sense of \cite{Sarkar2010ANO}.

Corrected: Similarly, orientation systems with negative and positive boundary degeneration are also weakly equivalent in the sense of \cite{Sarkar2010ANO}.

Explanation: The phrase "in sense of" should be corrected to "in the sense of" to use the correct prepositional phrase in English.

==================================================
Sentence 35:
Original: We give a simple in illustration of this in the last section and we will come back to this point in a future work.

Corrected: We give a simple illustration of this in the last section, and we will come back to this point in a future work.

Explanation: Removed the redundant word "in" before "illustration" and added a comma before "and" to properly separate the two independent clauses.

==================================================
Sentence 36:
Original: Hopefully, this may be helpful for further application.

Corrected: I hope this may be helpful for further application.

Explanation: The word "Hopefully" is often used informally at the beginning of sentences to express a hope, but it can be considered awkward or unclear. It's clearer to use "I hope" to indicate who is doing the hoping.

==================================================
Sentence 37:
Original: In \text{Subsection \ref{Orientation system versus sign assignment}}, we generalize the argument from \cite{Sarkar2010ANO} and \cite{eftekhary2018signassignmentslinkfloer} to show that when using a grid diagram as a Heegaard diagram, the grid homology over $\ZZ$ we defined here coincide with the oriented theory defined using orientation system constructed in \cite{MR3412088}.

Corrected: In \text{Subsection \ref{Orientation system versus sign assignment}}, we generalize the argument from \cite{Sarkar2010ANO} and \cite{eftekhary2018signassignmentslinkfloer} to show that when using a grid diagram as a Heegaard diagram, the grid homology over $\ZZ$ we defined here coincides with the oriented theory defined using the orientation system constructed in \cite{MR3412088}.

Explanation: The word "coincide" was changed to "coincides" to agree with the singular subject "the grid homology." Additionally, "the orientation system" was added for clarity and grammatical correctness.

==================================================

Sentence 39:
Original: Secondly, the author thanks  Ioannis Diamantis, Hongjian Yang, Yicheng Yang for their helpful discussion.

Corrected: Secondly, the author thanks Ioannis Diamantis, Hongjian Yang, and Yicheng Yang for their helpful discussion.

Explanation: A comma is needed before the conjunction "and" in a list of three or more items, often referred to as the Oxford comma.

==================================================
Sentence 41:
Original: Last but not least, the author appreciates Qing Lan,Quan Shi and Jinyi Wang for their assistance with computer programming, Zhenkun Li and Fan Ye for their instruction in writing and drawing as well as her family members for their unconditional support.

Corrected: Last but not least, the author appreciates Qing Lan, Quan Shi, and Jinyi Wang for their assistance with computer programming, Zhenkun Li and Fan Ye for their instruction in writing and drawing, as well as her family members for their unconditional support.

Explanation: Added a comma after "Quan Shi" and after "drawing" to properly separate items in the list for better clarity and readability.

==================================================

Sentence 43:
Original: at each vertex, there is exactly one thick and two thin edges.

Corrected: At each vertex, there is exactly one thick edge and two thin edges.

Explanation: The sentence needed to specify that "one thick" refers to an "edge" to keep the structure parallel and clear, ensuring each item in the list is a noun phrase ("one thick edge" and "two thin edges"). Additionally, the sentence should start with a capital letter, as it is the beginning of a sentence.

==================================================
Sentence 44:
Original: the orientation satisfies that at each vertex, either the thick edge points in and the two thin edges point out or the thick edge points out while the two thin edges point in.

Corrected: The orientation satisfies that at each vertex, either the thick edge points in and the two thin edges point out, or the thick edge points out while the two thin edges point in.

Explanation: A comma is needed before the conjunction "or" to separate the two independent clauses in the compound sentence.

==================================================
Sentence 45:
Original: Here we do not require the graph to be connected, and closed components with a single thin circle and no vertex are allowed.(We will call such ``circles'' regular $S^1$ components and we require these to be oriented if exist.)

Corrected: Here, we do not require the graph to be connected, and closed components with a single thin circle and no vertex are allowed. (We will call such "circles" regular $S^1$ components, and we require these to be oriented if they exist.)

Explanation: Added a comma after "Here" for clarity. Replaced double backticks with regular quotation marks around "circles" for consistency. Added a comma before "and we require these" in the parentheses to separate clauses. Added "they" before "exist" for grammatical agreement with "components."

==================================================
Sentence 46:
Original: Note that not every trivalent graph with thick edges can be endowed with an orientation so that it becomes special, we only take oriented ones into our consideration.

Corrected: Note that not every trivalent graph with thick edges can be endowed with an orientation so that it becomes special; we only take oriented ones into our consideration.

Explanation: The sentence was a comma splice, which is a grammatical error. Two independent clauses joined by a comma needed to be separated properly, so a semicolon was used instead of the comma.

==================================================
Sentence 47:
Original: \centering
		\includegraphics[width=0.6\linewidth]{"singularlinks"}
		\caption{\textbf{Examples and a non-example of special trivalent graph.} (a) orientation at each thick edge; (b) an example of special trivalent graph; (c) non-orientable example}

Corrected: \centering \includegraphics[width=0.6\linewidth]{"singularlinks"} \caption{\textbf{Examples and a Non-example of a Special Trivalent Graph.} (a) Orientation at each thick edge; (b) An example of a special trivalent graph; (c) Non-orientable example.}

Explanation: 1. Capitalized the first word of each section in the caption (a, b, c) for consistency and proper noun usage.
2. Added 'a' before 'special trivalent graph' to ensure proper article usage.
3. Added a period at the end of each bullet point for consistent punctuation.

==================================================
Sentence 48:
Original: For further use, we give an alternative definition of singular link as transverse spatial graph following \cite{MR3677933}.

Corrected: For further use, we give an alternative definition of a singular link as a transverse spatial graph following \cite{MR3677933}.

Explanation: Added the article "a" before "singular link" to correct the sentence structure.

==================================================
Sentence 49:
Original: There is a unique vertex $v_0$ lie in the interior of $\DCAL$.

Corrected: There is a unique vertex $v_0$ lying in the interior of $\DCAL$.

Explanation: The verb "lie" was changed to "lying" to correctly form a participial phrase that describes the vertex.

==================================================

Sentence 51:
Original: \centering
		\caption{\textbf{A standard disk with its triangulation}}

Corrected: \centering \caption{\textbf{A standard disk with its triangulation.}}

Explanation: A period was added at the end of the sentence to properly punctuate the caption.

==================================================
Sentence 53:
Original: Here the transverse embedding means that at each graph vertex, the local picture must looks like \text{Figure \ref{fig:transverse-disk-1}}: the vertex has a closed $B^3$ neighborhood in $Y$ such that its standard disk embeds properly in this copy of $B^3$ and separates the incoming and outgoing edges.

Corrected: Here the transverse embedding means that at each graph vertex, the local picture must look like \text{Figure \ref{fig:transverse-disk-1}}: the vertex has a closed $B^3$ neighborhood in $Y$ such that its standard disk embeds properly in this copy of $B^3$ and separates the incoming and outgoing edges.

Explanation: The verb "looks" was corrected to "look" to match the plural "local picture," ensuring subject-verb agreement.

==================================================
Sentence 54:
Original: \centering
		\includegraphics[width=0.35\linewidth]{"transversedisk"}
		\caption{\textbf{A transverse disk that separates incoming and outgoing edge}}

Corrected: \caption{\textbf{A transverse disk that separates incoming and outgoing edges}}

Explanation: The word "edge" should be in the plural form "edges" to correctly refer to multiple entities, matching the context implied by "incoming and outgoing."

==================================================
Sentence 55:
Original: In this second definition, though we are embedding a 2-dimensional object into $Y$, we will regard the underlying oriented graph as a singular link $L$ and remember the standard disks as auxiliary information that add restrictions to the isotopies allowed.
	
	To see the definitions are equivalent,we consider the following operations: First, assume we are in \text{Definition \ref{singular link1}}.

Corrected: In this second definition, though we are embedding a 2-dimensional object into $Y$, we will regard the underlying oriented graph as a singular link $L$ and remember the standard disks as auxiliary information that adds restrictions to the isotopies allowed.

To see that the definitions are equivalent, we consider the following operations: First, assume we are in \text{Definition \ref{singular link1}}.

Explanation: 1. "that add" was changed to "that adds" to ensure subject-verb agreement with "auxiliary information," which is singular.
2. "To see the definitions are equivalent,we" was changed to "To see that the definitions are equivalent, we" for proper syntax and added a space after the comma for consistency.

==================================================
Sentence 56:
Original: For each thick edge, take a small disk centered at the middle point of the thick edge, being perpendicular to it and disjoint from all other edges or $S^1$ components.

Corrected: For each thick edge, take a small disk centered at the midpoint of the thick edge, ensuring it is perpendicular to the edge and disjoint from all other edges or $S^1$ components.

Explanation: The term "the middle point" was corrected to "the midpoint," which is the standard term. The phrase "being perpendicular to it and disjoint from all other edges or $S^1$ components" was reorganized for clarity, starting with "ensuring it is" to better describe the actions related to the disk.

==================================================
Sentence 57:
Original: Then contract the thick edges to its middle point, we obtain the picture in the second definition.

Corrected: Then, by contracting the thick edges to their midpoint, we obtain the picture in the second definition.

Explanation: The sentence was revised for flow and clarity. "Contract" was changed to "by contracting" to correctly describe the action. "Its middle point" was changed to "their midpoint" to ensure subject-verb agreement — "edges" is plural, so "their" is used. A comma was also added after "Then" to correctly separate the introductory phrase.

==================================================
Sentence 58:
Original: \centering
		\includegraphics[width=0.6\linewidth]{"equivbetween2definitions"}
		\caption{\textbf{Transform between two definitions of singular links.} By doing local moves at each vertex, we can transit between thick edge convention(left) and transverse graph convention(right).}

Corrected: \centering \includegraphics[width=0.6\linewidth]{"equivbetween2definitions"} \caption{\textbf{Transformation between two definitions of singular links.} By performing local moves at each vertex, we can transition between the thick edge convention (left) and the transverse graph convention (right).}

Explanation: 1. "Transform" was changed to "Transformation" to match the noun form needed in the context.
2. "By doing" was changed to "By performing" for a more formal tone and precise expression.
3. "transit" was changed to "transition" to use the correct verb that means changing from one state to another.
4. Added spaces after "convention" and before the parentheses to ensure proper formatting and readability.

==================================================
Sentence 59:
Original: Fix a special trivalent graph or oriented disk graph $L$, we say two singular links $i_1:L\to Y$ and $i_2:L\to Y$ are \emph{equivalent} if there exists a piecewise linear homeomorphism $f: Y\to Y$ that is isotopic to the identity such that $i_1\circ f=i_2$.

Corrected: Fix a special trivalent graph or oriented disk graph $L$. We say two singular links $i_1:L\to Y$ and $i_2:L\to Y$ are \emph{equivalent} if there exists a piecewise linear homeomorphism $f: Y\to Y$ that is isotopic to the identity such that $i_1\circ f=i_2$.

Explanation: The comma after "$L$" should be replaced with a period, and "we" should be capitalized, starting a new sentence.

==================================================
Sentence 60:
Original: In what follows, we always take $Y=L(p,q)$ for a pair of integer $p,q$ satisfying $gcd(p,q)=1$ and $-p<q<p$.
	
	\subsection{Construction of grid diagrams}
	Let $L$ be a (possibly) singular link with $n$ thick edges in some lens space $L(p,q)$.

Corrected: In what follows, we always take $Y=L(p,q)$ for a pair of integers $p$ and $q$ satisfying $gcd(p,q)=1$ and $-p<q<p$.

\subsection{Construction of grid diagrams}
Let $L$ be a (possibly) singular link with $n$ thick edges in some lens space $L(p,q)$.

Explanation: The phrase "pair of integer" should be changed to "pair of integers," as "pair" refers to two items, requiring the plural form "integers." Additionally, added "and" between "$p$" and "$q$" for clarity. The rest of the sentence is already correct.

==================================================
Sentence 61:
Original: Our goal in this subsection is to define and construct grid diagrams for such pairs $(L(p,q),L)$
	
	
	Grid diagram currently exists for possibly singular links in $S^3$ and regular links in $L(p,q)$, see \cite{MR2480614},\cite{MR2429242} and \cite{MR2491583}.

Corrected: Our goal in this subsection is to define and construct grid diagrams for such pairs $(L(p,q),L)$. Grid diagrams currently exist for possibly singular links in $S^3$ and regular links in $L(p,q)$; see \cite{MR2480614}, \cite{MR2429242}, and \cite{MR2491583}.

Explanation: The first sentence needed a period at the end to properly close the statement. In the second sentence, the phrase "see \cite{...}" was set off with a semicolon because it is an independent clause clarifying the preceding statement. Additionally, commas were added between the citations to separate them in the list.

==================================================

Sentence 66:
Original: \caption{\textbf{Standard Heegaard splitting for $RP^3$.} Left is the torus picture, right is the one after cutting open along a pair of meridian and longitude.

Corrected: \caption{\textbf{Standard Heegaard splitting for $RP^3$.} The left is the torus picture, and the right is the one after cutting open along a pair of meridian and longitude.}

Explanation: Added 'The' before 'left' and 'right' to clarify the sentence structure and added 'and' to connect the two clauses properly.

==================================================
Sentence 67:
Original: In this terminology, the standard Heegaard splitting of $L(p,q)$  is given by a $\beta$ curve with slope $-\frac{p}{q}$and an $\alpha$ curve with slope 0.

Corrected: In this terminology, the standard Heegaard splitting of $L(p,q)$ is given by a $\beta$ curve with slope $-\frac{p}{q}$ and an $\alpha$ curve with slope 0.

Explanation: A space was added between "$-\frac{p}{q}$" and "and" to ensure proper separation between the mathematical expression and the conjunction.

==================================================
Sentence 68:
Original: See \text{Figure \ref{fig:heegaard-splitting-of-rp3}} for $L(2,1)=RP^3$ as an example.
	
	From now on, we fix the convention that in a grid diagram, $\alpha$ curves will be red, $\beta$ curves will be blue.

Corrected: See \text{Figure \ref{fig:heegaard-splitting-of-rp3}} for $L(2,1)=RP^3$ as an example.

From now on, we fix the convention that in a grid diagram, $\alpha$ curves will be red, and $\beta$ curves will be blue.

Explanation: Added the conjunction "and" before "β curves will be blue" to properly link the two independent clauses.

==================================================
Sentence 69:
Original: The background rulings are given by same number of parallel copies of $\beta$ and $\alpha$ curves.

Corrected: The background rulings are given by the same number of parallel copies of $\beta$ and $\alpha$ curves.

Explanation: The article "the" was added before "same number" to correctly specify the noun phrase.

==================================================
Sentence 70:
Original: In such a diagram, an annulus cut out by adjacent parallel $\alpha$ ($\beta$) circles is called a row(column).

Corrected: In such a diagram, an annulus cut out by adjacent parallel $\alpha$ ($\beta$) circles is called a row (column).

Explanation: Added a space between "row" and "(column)" to ensure clarity and correct spacing between words and parentheses.

==================================================
Sentence 71:
Original: In a regular row or column, we have one pair of $O$, $X$ base points;

Corrected: In a regular row or column, we have one pair of $O$ and $X$ base points.

Explanation: The conjunction "and" is needed to join the two elements "$O$" and "$X$" in the phrase to clarify that they together form the pair.

==================================================
Sentence 72:
Original: It follows from the definition that in a grid diagram, we have same number of $O$, $X$ base points (with $XX$ base points counting twice) and same number of rows and columns.
	
	Each grid diagram $g$ can be associated with a unique singular link $L$.

Corrected: It follows from the definition that in a grid diagram, we have the same number of $O$, $X$ base points (with $XX$ base points counting twice) and the same number of rows and columns.

Each grid diagram $g$ can be associated with a unique singular link $L$.

Explanation: The article "the" was added before "same number" to correctly indicate that it is a specific, previously mentioned or known quantity.

==================================================
Sentence 73:
Original: Connect each $X$($XX$) base point to the single (or two) $O$ base point in the same column.

Corrected: Connect each $X$ ($XX$) base point to the single (or double) $O$ base point in the same column.

Explanation: The phrase "the single (or two)" was corrected to "the single (or double)" to ensure consistency in using singular and plural descriptors when describing the number of base points.

==================================================
Sentence 74:
Original: Here we follow the rule that horizontal segments always go under those slanted (vertical) ones.
	
	Note that each $XX$ base point plays the role of two regular $X$ base points, i.e. there are two segments pointing to it and two segments going out from it.

Corrected: Note that each $XX$ base point plays the role of two regular $X$ base points, i.e., there are two segments pointing to it and two segments going out from it.

Explanation: A comma was added after "i.e." to properly punctuate the abbreviation for "that is," which should be followed by a comma in English.

==================================================
Sentence 75:
Original: Now we have a link diagram living on the Heegaard surface, it can be regarded as the projection of $L$ to $\Sigma$ using the Morse flow of a generic Morse function compatible with the standard Heegaard splitting.

Corrected: Now that we have a link diagram living on the Heegaard surface, it can be regarded as the projection of $L$ to $\Sigma$ using the Morse flow of a generic Morse function compatible with the standard Heegaard splitting.

Explanation: The original sentence is a run-on because it improperly connects two independent clauses with a comma. Adding the word "that" after "Now" connects the clauses correctly.

==================================================

Sentence 77:
Original: A singular link $L$ in lens space $L(p,q)$ is called \emph{in grid position} if

Corrected: A singular link $L$ in a lens space $L(p,q)$ is called \emph{in grid position} if

Explanation: I added the article "a" before "lens space" to specify the noun in a general sense.

==================================================
Sentence 78:
Original: Each thin edge or $S^1$ component of $L$ meets  $\Sigma$ transversely in $n\ge 1$ times in its interior so that it is composed of finitely many arcs with ends on $\Sigma$.

Corrected: Each thin edge or $S^1$ component of $L$ meets $\Sigma$ transversely $n\ge 1$ times in its interior, so that it is composed of finitely many arcs with ends on $\Sigma$.

Explanation: Added a comma after "interior" to separate clauses and enhance clarity.

==================================================
Sentence 79:
Original: Each arc is required to be properly embedded in a meridian disks $\{pt\} \times D^2$ of $V_\beta$ or $V_\alpha$.

Corrected: Each arc is required to be properly embedded in a meridian disk $\{pt\} \times D^2$ of $V_\beta$ or $V_\alpha$.

Explanation: The term "disks" was changed to "disk" to match the singular form "a meridian disk," making sure the subject and object agreement is consistent within the sentence.

==================================================
Sentence 80:
Original: Interior of each thick edge lies entirely in a meridian disk of $V_\alpha$ or $V_\beta$.

Corrected: The interior of each thick edge lies entirely in a meridian disk of $V_\alpha$ or $V_\beta$.

Explanation: The sentence needs a definite article "The" at the beginning to clarify which interior is being referred to.

==================================================
Sentence 81:
Original: Also, if a thick edge has interior in $V_\alpha$ (resp.

Corrected: Also, if a thick edge has an interior in $V_\alpha$ (resp.

Explanation: The correction involves adding the article "an" before "interior" to correctly pair it with the singular noun "interior."


==================================================
Sentence 84:
Original: Here adjacent means that if the disk containing some arcs from L in $V_\gamma$ ($\gamma=\alpha,\beta$) are $\{a_j\}\times D^2$, for $0\le a_1< \ldots< a_k<1$ (parametrize $S^1$ by $[0,1)$), then the two disks are $\{a_i\}\times D^2$ and $\{a_{i+1}\}\times D^2$ for some $i$ or $\{a_1\}\times D^2$ and $\{a_{k}\}\times D^2$.

Corrected: Here, "adjacent" means that if the disk containing some arcs from L in $V_\gamma$ ($\gamma=\alpha,\beta$) are $\{a_j\}\times D^2$, for $0\le a_1< \ldots < a_k<1$ (parametrizing $S^1$ by $[0,1)$), then the two disks are $\{a_i\}\times D^2$ and $\{a_{i+1}\}\times D^2$ for some $i$, or $\{a_1\}\times D^2$ and $\{a_{k}\}\times D^2$.

Explanation: The changes involve adding a comma after "Here" for introductory elements and a comma after "some $i$" to separate items in a list. Additionally, "parametrize" was corrected to "parametrizing" to match the grammatical context of the sentence.

==================================================
Sentence 85:
Original: Readers should keep in mind that the projection of $L$ lives naturally on the Heeagaard torus.
	
	Then we rule the planar diagram with slanted $\beta$ curves and horizontal $\alpha$ curves so that each row contains exactly one meridian disk of $V_\alpha$  which has one or two arcs from $L$ and each column contains exactly one meridian disk of $V_\beta$  which has one or two arcs from $L$.

Corrected: Readers should keep in mind that the projection of $L$ lives naturally on the Heegaard torus. Then we rule the planar diagram with slanted $\beta$ curves and horizontal $\alpha$ curves so that each row contains exactly one meridian disk of $V_\alpha$, which has one or two arcs from $L$, and each column contains exactly one meridian disk of $V_\beta$, which has one or two arcs from $L$.

Explanation: The sentence was corrected by adding commas before and after non-restrictive clauses that start with "which" to improve readability and clarity. These commas set off additional information that is not essential to the main point of the sentence. Additionally, "Heeagaard" was corrected to "Heegaard" to fix a typographical error.

==================================================
Sentence 86:
Original: The case of two only happens near a vertex.
	
	
	Afterwards, we put base points on the cut-open $\Sigma$.

Corrected: The case of two occurs only near a vertex. Afterwards, we place base points on the cut-open $\Sigma$.

Explanation: The word "happens" was changed to "occurs" for a more formal tone. "Only" was moved to follow "occurs" for clarity. "We put" was changed to "we place" for improved word choice and formality.

==================================================
Sentence 87:
Original: We put an $O$ marks in a cell if there is an arc in $V_\alpha$ leaving it or an arc in $V_\beta$ pointing to it.

Corrected: We put an $O$ mark in a cell if there is an arc in $V_\alpha$ leaving it or an arc in $V_\beta$ pointing to it.

Explanation: The phrase "an $O$ marks" was corrected to "an $O$ mark" because the indefinite article "an" should be followed by a singular noun "mark."

==================================================
Sentence 88:
Original: Similarly, a $X$ mark is put in a cell if there is an arc in $V_\beta$ leaving it or an arc in $V_\alpha$ pointing to it.

Corrected: Similarly, an $X$ mark is put in a cell if there is an arc in $V_\beta$ leaving it, or an arc in $V_\alpha$ pointing to it.

Explanation: A comma is added before "or" because it connects two independent clauses.

==================================================
Sentence 89:
Original: Now, in each row or column, we have two or three marks and at least one of a kind.

Corrected: Now, in each row or column, we have two or three marks and at least one of each kind.

Explanation: Changed "at least one of a kind" to "at least one of each kind" to clarify that there is at least one mark of each type in the row or column.

==================================================
Sentence 90:
Original: For the shadow of each thick edge, we would have some consequent columns or rows with three marks and pair of $O$,$X$ in adjacent cells.

Corrected: For the shadow of each thick edge, we would have some consequent columns or rows with three marks and a pair of $O$ and $X$ in adjacent cells.

Explanation: The phrase "pair of $O$,$X$" should include the article "a" before "pair" and include "and" between the two elements to clarify the pairing, resulting in "a pair of $O$ and $X$."

==================================================

Sentence 92:
Original: See \text{Figure \ref{fig:new-grid-construction}}, in which we show how to modify the picture in hand locally into a grid diagram.

Corrected: See \text{Figure \ref{fig:new-grid-construction}}, in which we show how to modify the picture at hand locally into a grid diagram.

Explanation: The phrase "in hand" was corrected to "at hand," as "at hand" is the correct idiomatic expression used to refer to something that is currently being dealt with.

==================================================

Sentence 94:
Original: \caption{\textbf{Making a grid position projection into a grid diagram.} In (a), we show how the projection of a link in grid position looks like in a neighborhood of thick edge.

Corrected: \caption{\textbf{Making a grid position projection into a grid diagram.} In (a), we show how the projection of a link in grid position looks in the neighborhood of a thick edge.}

Explanation: The phrase "looks like" was changed to "looks" to correct the redundancy. The phrase "in a neighborhood of thick edge" was changed to "in the neighborhood of a thick edge" to ensure proper use of articles and make the phrase grammatically correct.

==================================================
Sentence 95:
Original: Now add one column and one $O$ marks to the diagram and dispense $X_1$ and $X_2$ to the column of two $O$ base point in an arbitrary way.

Corrected: Now, add one column and one $O$ mark to the diagram, and dispense $X_1$ and $X_2$ to the column of two $O$ base points in an arbitrary way.

Explanation: Added a comma after "Now" to separate it as an introductory element. Changed "marks" to "mark" to maintain singular consistency with "one." Added a comma before "and" to properly separate the two independent clauses. Adjusted "base point" to "base points" to agree in number with "two $O$."

==================================================
Sentence 96:
Original: Then replace the $X$ with an $XX$, we get to (b) which is the desired way of exhibiting a thick edge in grid diagram}

Corrected: Then, by replacing the $X$ with an $XX$, we arrive at (b), which is the desired way of exhibiting a thick edge in the grid diagram.

Explanation: Added a comma after "Then"; changed "replace" to "replacing" to maintain grammatical continuity; added a comma before "which" to properly set off the non-restrictive clause; included "by" before replacing to clarify the action; corrected "get to" to "arrive at" for clarity and formality; added "the" before "grid diagram" for proper noun use.

==================================================
Sentence 97:
Original: \centering

Corrected: Centering

Explanation: The sentence provided is not complete; it only contains one word, "centering," which is not a complete sentence on its own. If you intended to give a command or instruction to center-align some content, simply using "Centering" is grammatically incorrect without additional context or sentence structure. For example, if giving an instruction, it might start with something like "Ensure the text is centered." However, without additional context, it's difficult to provide a more precise correction.

==================================================

Sentence 99:
Original: \caption{\textbf{An example of grid diagram} (a) a torus projection of a singular knot with one thick edge in $RP^3$; (b) the planar diagram of the same knot after cutting the torus open along a pair of meridian and longitude; (c) a new projection after putting the knot into grid position; we add new $\alpha$ and $\beta$ curves according to how many meridian disks the knot intersects; (d) modify (c) using the procedure in \text{Figure \ref{fig:new-grid-construction}} to get a grid diagram.

Corrected: \caption{\textbf{An example of a grid diagram}: (a) a torus projection of a singular knot with one thick edge in $RP^3$; (b) the planar diagram of the same knot after cutting the torus open along a pair of meridians and longitudes; (c) a new projection after putting the knot into grid position, where we add new $\alpha$ and $\beta$ curves according to how many meridian disks the knot intersects; (d) modify (c) using the procedure in \text{Figure \ref{fig:new-grid-construction}} to get a grid diagram.}

Explanation: Added "a" before "grid diagram" for correct article usage. Changed "a pair of meridian and longitude" to "a pair of meridians and longitudes" for plural consistency. Added "where" to better connect the clause describing the action related to $\alpha$ and $\beta$ curves.

==================================================

Sentence 101:
Original: In order to define an invariant of singular links based on those grid diagrams constructed above.

Corrected: To define an invariant of singular links based on those grid diagrams constructed above, we must first...

Explanation: The original sentence is a fragment that begins with "In order to" but does not have a main clause. I added a main clause to complete the sentence.

==================================================
Sentence 102:
Original: Since our grid diagram is constructed based on a projection to the Heegaard torus, we first show an analogue of classical Redeimeister theorem (for planar diagram of knots in $S^3$).

Corrected: Since our grid diagram is constructed based on a projection to the Heegaard torus, we first show an analogue of the classical Reidemeister theorem (for planar diagrams of knots in $S^3$).

Explanation: 1. Added the article "the" before "classical" to specify the particular "Reidemeister theorem" being referenced.
2. Corrected the spelling of "Redeimeister" to "Reidemeister."
3. Changed "diagram" to "diagrams" to ensure agreement with "knots," which is plural.

==================================================
Sentence 103:
Original: Here our proof modifies the proof of usual Redeimeister theorem in \cite[Appendix]{Kawauchi1996ASO}.

Corrected: Here, our proof modifies the proof of the usual Reidemeister theorem in \cite[Appendix]{Kawauchi1996ASO}.

Explanation: Added a comma after "Here" for proper sentence structure and consistency. Added "the" before "usual" to correctly reference the specific "Reidemeister theorem." Corrected the spelling of "Redeimeister" to "Reidemeister."

==================================================
Sentence 104:
Original: Since a singular link is defined as an embedding of certain kind of  graph, it is naturally an object in the piecewise linear category.

Corrected: Since a singular link is defined as an embedding of a certain kind of graph, it is naturally an object in the piecewise linear category.

Explanation: The article "a" should be added before "certain" to properly modify the noun "kind."

==================================================
Sentence 105:
Original: So we will live in this category throughout this section and always endow $L$ with a simplicial structure which is a subdivision of the natural one on a graph.

Corrected: So, we will live in this category throughout this section and always endow $L$ with a simplicial structure, which is a subdivision of the natural one on a graph.

Explanation: I added a comma after "So" to offset the introductory word, and another comma before "which" to separate the non-restrictive clause that provides additional information about the simplicial structure.

==================================================
Sentence 106:
Original: When using \text{Definition \ref{singular link2}}, a singular link $L$ will mean the image of $G_0$ although those standard disks are important for us to consider what kinds of isotopy are allowed.
	
	We first introduce some concepts that are necessary for describing a Reidemeister theorem.

Corrected: When using \text{Definition \ref{singular link2}}, a singular link $L$ will mean the image of $G_0$; although those standard disks are important, we must consider what kinds of isotopy are allowed.

We first introduce some concepts that are necessary for describing a Reidemeister theorem.

Explanation: The original sentence needed correction in punctuation for clarity and fluency. A semicolon was added to separate independent clauses, and a comma was added to clarify the subordinate clause. Additionally, "it is important for us to consider" was adjusted to "we must consider" to improve the flow and conciseness of the sentence.

==================================================
Sentence 107:
Original: Recall that we are considering the projection of a singular link $L$ to Heegaard torus $T^2$ induced by the flow of a generic Morse function which is compatible with the standard Heegaard splitting of lens spaces.

Corrected: Recall that we are considering the projection of a singular link $L$ onto the Heegaard torus $T^2$ induced by the flow of a generic Morse function which is compatible with the standard Heegaard splitting of lens spaces.

Explanation: The preposition "to" was changed to "onto" to properly reflect the action of projecting onto a surface, which is typical in mathematical terminology.

==================================================
Sentence 108:
Original: Perturb it a little, we may assume the projection map is piecewise linear.

Corrected: By perturbing it a little, we may assume the projection map is piecewise linear.

Explanation: The original sentence is a comma splice, where two independent clauses are joined by a comma. To correct this, the sentence was restructured with a participial phrase ("By perturbing it a little") to clearly indicate the relationship between actions, making the sentence grammatically correct.

==================================================
Sentence 111:
Original: No points in the preimage $p^{-1}(c)\cap L$ of any double point $c\in p(L)$ is a vertex of $L$.

Corrected: No points in the preimage $p^{-1}(c)\cap L$ of any double point $c\in p(L)$ are vertices of $L$.

Explanation: The subject "No points" is plural, so the verb should be "are" instead of "is." Additionally, "vertices" is the correct plural form of "vertex" to match the plural subject.

==================================================
Sentence 112:
Original: For a link $L$ and an embedded disk $D$ in $L(p,q)$ satisfying $L\cap D=L\cap\partial D$ which is an arc, we can form a new link $L'=cl(L-L\cap D)\cup (\partial D-L\cap D)$.

Corrected: For a link $L$ and an embedded disk $D$ in $L(p,q)$ satisfying $L\cap D=L\cap\partial D$, which is an arc, we can form a new link $L'=cl(L-L\cap D)\cup (\partial D-L\cap D)$.

Explanation: A comma was added after "$L\cap D=L\cap\partial D$" to properly set off the non-restrictive clause "which is an arc." This clause provides additional information about the preceding statement but is not essential to the main clause.

==================================================
Sentence 113:
Original: It is clear that such a pair of links are equivalent.
		
		By subdividing $L$ and $D$, we can assume the arc $\partial D\cap L $ is a union of 1-simplices while $D$ is a union of 2-simplices.

Corrected: It is clear that such a pair of links is equivalent. By subdividing $L$ and $D$, we can assume the arc $\partial D \cap L$ is a union of 1-simplices while $D$ is a union of 2-simplices.

Explanation: The subject "pair" is singular, so the verb should be "is" instead of "are." Additionally, I added a space in "$\partial D \cap L$" for consistency in spacing around mathematical expressions.

==================================================
Sentence 114:
Original: Thus, disk moves can be done in piecewise linear category.

Corrected: Thus, disk moves can be done in the piecewise linear category.

Explanation: The definite article "the" is needed before "piecewise linear category" to specify that we are talking about a particular category.

==================================================
Sentence 115:
Original: Due to definition difference comparing with Kauffman's setup, here Reidemeister move V can only happen between edges with same orientation at a vertex.

Corrected: Due to the definition difference compared with Kauffman's setup, here Reidemeister move V can only happen between edges with the same orientation at a vertex.

Explanation: The phrase "definition difference comparing with Kauffman's setup" was corrected to "definition difference compared with Kauffman's setup" to ensure proper use of the gerund form. Additionally, "with same orientation" was corrected to "with the same orientation" to include the definite article "the."

==================================================
Sentence 116:
Original: Let $D$ be a generic projection of some links $L$ in $L(p,q)$ to the Heeggard diagram $T^2$ via the flow of a Morse function compatible with the Heegaard splitting.

Corrected: Let $D$ be a generic projection of some links $L$ in $L(p,q)$ to the Heegaard diagram $T^2$ via the flow of a Morse function compatible with the Heegaard splitting.

Explanation: The word "Heeggard" was corrected to "Heegaard" to reflect the correct spelling of the term, which refers to a type of diagram used in topology.

==================================================
Sentence 117:
Original: Equipped the torus with two generic representatives $\alpha_0$ and $\beta_0$ of attaching curves of 1-handle and 2-handle, respectively.

Corrected: Equip the torus with two generic representatives $\alpha_0$ and $\beta_0$ of attaching curves of a 1-handle and a 2-handle, respectively.

Explanation: The original sentence starts with a past tense verb "Equipped," which creates a sentence fragment. Changing it to the imperative "Equip" makes it a complete sentence. Additionally, articles "a" are added before "1-handle" and "2-handle" to clarify that they refer to a specific instance of each.

==================================================
Sentence 120:
Original: In this case, we say $D'$ differ from $D$ by a \emph{$\beta$-disk slide}(\emph{$\alpha$-disk slide}).

Corrected: In this case, we say $D'$ differs from $D$ by a \emph{$\beta$-disk slide} (\emph{$\alpha$-disk slide}).

Explanation: The verb "differ" should be "differs" to agree in number with the singular subject "$D'$." Additionally, a space was added before the opening parenthesis for proper punctuation.

==================================================
Sentence 121:
Original: \centering
		\includegraphics[width=0.85\linewidth]{"diskslide"}
		\caption{\textbf{Disk slide moves} In the first row, we show an example of $\alpha$-disk slide; in the second row, we show an example of $\beta$-disk slide.}

Corrected: \centering \includegraphics[width=0.85\linewidth]{"diskslide"} \caption{\textbf{Disk slide moves.} In the first row, we show an example of an $\alpha$-disk slide; in the second row, we show an example of a $\beta$-disk slide.}

Explanation: Added a period after "Disk slide moves" and changed "an example of $\alpha$-disk slide" to "an example of an $\alpha$-disk slide." The article "an" is used before "$\alpha$-disk slide" to indicate we're talking about a singular, non-specific example, following the correct use of the indefinite article.

==================================================
Sentence 122:
Original: Consider $L$ and $L'$ being singular links in $L(p,q)$ with the same underlying graph, the following are equivalent:

Corrected: Consider $L$ and $L'$ to be singular links in $L(p,q)$ with the same underlying graph; the following are equivalent:

Explanation: The phrase "being singular links" was changed to "to be singular links" for grammatical correctness. Additionally, a semicolon was used instead of a comma to properly join the two independent clauses.

==================================================
Sentence 126:
Original: (3) implies (1) is clear.

Corrected: That (3) implies (1) is clear.

Explanation: The word "That" is added at the beginning to clarify the subject of the sentence, indicating that the entire clause "that (3) implies (1)" is what is being stated as clear.

==================================================

Sentence 128:
Original: Observe that $L$ intersects $V_\alpha$ in finitely many arcs, so by pushing $T$ a little bit down into $V_\alpha$ using its collar neighborhood in $V_\alpha$, we may assume $L$ lies entirely in $int(V_\beta)$.

Corrected: Observe that $L$ intersects $V_\alpha$ in finitely many arcs, so by pushing $T$ a little bit down into $V_\alpha$ using its collar neighborhood in $V_\alpha$, we may assume that $L$ lies entirely in $int(V_\beta)$.

Explanation: The word "that" was added after "we may assume" to properly introduce the clause that follows.

==================================================
Sentence 129:
Original: Since $h(L)=L'$, $h(V_\beta)=V_\beta$, $L'$ also lies in $int(V_\beta)$.
		
		Let $V_\beta$ be parametrized as $S^1\times D^2$ in the usual way.

Corrected: Since $h(L)=L'$ and $h(V_\beta)=V_\beta$, $L'$ also lies in $int(V_\beta)$.

Let $V_\beta$ be parametrized as $S^1\times D^2$ in the usual way.

Explanation: The word "and" was added to properly connect the clauses in the sentence, making the list grammatically correct. The comma before "also" was changed to a conjunction, as it was previously used incorrectly to separate independent clauses.

==================================================
Sentence 130:
Original: Let $C=S^1\times\{0\}$ be the core curve, $D_\epsilon$ be the subdisk of $D^2$ with radius $\epsilon$ and $V_{\epsilon}=S^1\times D_{\epsilon}\subset V_\beta$.

Corrected: Let $C = S^1 \times \{0\}$ be the core curve, $D_\epsilon$ be the subdisk of $D^2$ with radius $\epsilon$, and $V_{\epsilon} = S^1 \times D_{\epsilon} \subset V_\beta$.

Explanation: A comma was added before "and" to properly separate the list of items after the conjunction, ensuring parallel structure in the list.

==================================================
Sentence 131:
Original: Further denote by $S=\partial V_\beta\cong T^2$.
		
		We can further isotope $L$, $L'$ and $h$  so that \[0<\epsilon_0<\epsilon'<\epsilon<1, \]  and $h$ fix some $V_{\epsilon'}$ disjoint from $L$ and $L'$ for $\epsilon'>0$ sufficiently small.
		
		Before starting the proof, we make an important claim: If $V_{\epsilon'}$ is a solid torus disjoint from $L$, then there exists a singular link $L^*$ in $V_{\epsilon'}$ which can be connected to $L$ within a finite sequence of disk moves.
		
		Choose $\epsilon_0$ and $\epsilon$ with $math formula 9$,  such that $math formula 10$.

Corrected: Further denote by $S=\partial V_\beta\cong T^2$. 

We can further isotope $L$, $L'$, and $h$ so that \[0<\epsilon_0<\epsilon'<\epsilon<1, \] and $h$ fixes some $V_{\epsilon'}$ disjoint from $L$ and $L'$ for $\epsilon'>0$ sufficiently small.

Before starting the proof, we make an important claim: If $V_{\epsilon'}$ is a solid torus disjoint from $L$, then there exists a singular link $L^*$ in $V_{\epsilon'}$ which can be connected to $L$ within a finite sequence of disk moves.

Choose $\epsilon_0$ and $\epsilon$ with $math formula 9$, such that $math formula 10$.

Explanation: 1. In "We can further isotope $L$, $L'$ and $h$," added a comma after "$L'$" because it is part of a series with three elements.
2. Changed "$h$ fix some $V_{\epsilon'}$" to "$h$ fixes some $V_{\epsilon'}$." The subject "$h$" is singular, so the verb should be in singular form (fixes).
3. In "such that $math formula 10$.", removed extra space after the comma for consistency.

==================================================
Sentence 132:
Original: Then we have an obvious homeomorphism $math formula 11$,  with $d(V_{\epsilon'}-int(V_{\epsilon_0}))=S\times [1,2]$.
		
		Denote by $p_S:S\times[1,3] \to S$ and $p_I:S\times[1,3] \to [1,3]$ the projections.

Corrected: Then, we have an obvious homeomorphism $math formula 11$, with $d(V_{\epsilon'} - int(V_{\epsilon_0})) = S \times [1,2]$. 

Denote by $p_S: S \times [1,3] \to S$ and $p_I: S \times [1,3] \to [1,3]$ the projections.

Explanation: A comma was added after "Then" for clarity and to correctly punctuate the introductory element in the first sentence. The rest of the sentence is correct.

==================================================
Sentence 133:
Original: Further introduce compositions $e_S=p_S\circ d:V_{\epsilon}-int(V_{\epsilon_0}) \to S$, $e_I=p_I\circ d:V_{\epsilon}-int(V_{\epsilon_0}) \to [1,3]$.
		
		By further composing with an automorphism $f$ of $S\times[1,3]$ satisfying $f(S\times[1,2])=S\times[1,2]$ if necessary, we may assume $e_S|_L$ is an immersion.

Corrected: Further introduce the compositions $e_S = p_S \circ d : V_{\epsilon} - \text{int}(V_{\epsilon_0}) \to S$, $e_I = p_I \circ d : V_{\epsilon} - \text{int}(V_{\epsilon_0}) \to [1,3]$. By further composing with an automorphism $f$ of $S \times [1,3]$ satisfying $f(S \times [1,2]) = S \times [1,2]$ if necessary, we may assume $e_S|_L$ is an immersion.

Explanation: Added "the" before "compositions" to specify the particular compositions being introduced. Added spaces around mathematical symbols for consistency and clarity in the text.

==================================================
Sentence 134:
Original: In particular, the restriction to each $L\times\{t\}$ is piecewise linear.
		
		For each $t\in [0,1]$, there is a closed neighborhood $N(t)\subset [0,1]$, so that $F$ is an embedding when restrict to $L\times N(t)$, thus $F(L\times N(t))$ is a piecewise linear submanifold of $S\times[1,3]$.

Corrected: In particular, the restriction to each $L\times\{t\}$ is piecewise linear. For each $t\in [0,1]$, there is a closed neighborhood $N(t)\subset [0,1]$ such that $F$ is an embedding when restricted to $L\times N(t)$, and thus $F(L\times N(t))$ is a piecewise linear submanifold of $S\times[1,3]$.

Explanation: "so that" was changed to "such that" to properly introduce the clause. "restrict" was corrected to "restricted" to match the past participle form needed here. "thus" was preceded by "and" to correctly connect the two clauses.

==================================================
Sentence 135:
Original: Take $L^*=F(L\times \{1\})$, then we have shown our claim.
		
		Now we go back and pick up our homeomorphism $h$.

Corrected: Take $L^*=F(L\times \{1\})$. Then we have shown our claim. Now we go back and pick up our homeomorphism $h$.

Explanation: The sentence should be split into two sentences by replacing the comma after "Take $L^*=F(L\times \{1\})$" with a period for correct punctuation and clearer separation of ideas.

==================================================
Sentence 136:
Original: We have assumed that $h$ fix some $V_{\epsilon'}$  disjoint from $L$ and $L'$, take $L^*\subset V_{\epsilon'}$ obtained from the claim above.

Corrected: We have assumed that $h$ fixes some $V_{\epsilon'}$ disjoint from $L$ and $L'$, and we take $L^* \subset V_{\epsilon'}$ obtained from the claim above.

Explanation: The original sentence was a run-on. It was corrected by adding "and" to properly connect the clauses. Additionally, "fixes" was used instead of "fix" to match the subject-verb agreement with "h."

==================================================

Sentence 138:
Original: By subdividing the disks into triangles and refining the triangulation of $T^2$ and $L$, we only need to consider small triangles for which exactly one of the followings is true.

Corrected: By subdividing the disks into triangles and refining the triangulation of $T^2$ and $L$, we only need to consider small triangles for which exactly one of the following is true.

Explanation: The word 'followings' was corrected to 'following' to match the singular form needed in this context.

==================================================
Sentence 139:
Original: It contains with at most one crossing in its interior.

Corrected: It contains at most one crossing in its interior.

Explanation: The preposition "with" was unnecessary in the sentence and has been removed to correct the grammar.

==================================================
Sentence 140:
Original: The first case corresponds to a $\beta$(resp.

Corrected: The first case corresponds to a $\beta$ (resp.

Explanation: The correction involves adding a space before the opening parenthesis and completing the abbreviation with a closing parenthesis.

==================================================
Sentence 141:
Original: $\alpha$)-disk slide if core curve belongs to $V_\beta$ (resp.

Corrected: $\alpha$)-disk slide if the core curve belongs to $V_\beta$ (resp.

Explanation: The definite article "the" is added before "core curve" to specify that it is a particular curve being referred to, which is necessary for the sentence to be grammatically correct. 

==================================================

Sentence 143:
Original: Our convention is that disk moves happen between the orange edges and the blue edge that together form the ``disk''-triangle.

Corrected: Our convention is that disk moves happen between the orange edges and the blue edge, which together form the “disk”-triangle.

Explanation: A comma has been added before "which" to introduce the non-restrictive clause, clarifying that the clause gives additional information about the orange edges and the blue edge. Additionally, single quotation marks were replaced with double quotation marks for consistency with standard English usage.



==================================================
Sentence 145:
Original: \centering
				\includegraphics[width=0.9\linewidth]{"diskmove1"}
				\caption{\textbf{Disk moves with a vertex in the disk interior.} In (a)-(f), we list all possible cases of a triangle of disk move containing exactly one vertex in its interior.

Corrected: \centering \includegraphics[width=0.9\linewidth]{"diskmove1"} \caption{\textbf{Disk moves with a vertex in the disk interior.} In (a)-(f), we list all possible cases of a triangle disk move containing exactly one vertex in its interior.

Explanation: The original sentence contained "a triangle of disk move," which is incorrect. It should be "a triangle disk move," where "disk move" is functioning as a compound noun modifying "triangle."

==================================================
Sentence 147:
Original: \centering
				\includegraphics[width=0.8\linewidth]{"diskmovedetailed"}
				\caption{\textbf{Realize disk moves by Reidermeister moves.} In the first row, we show how to realize \text{Figure \ref{fig:disk-move1}}(e) by Reidermeister moves II and IV.

Corrected: \centering
				\includegraphics[width=0.8\linewidth]{"diskmovedetailed"}
				\caption{\textbf{Realize disk moves by Reidemeister moves.} In the first row, we show how to realize \text{Figure \ref{fig:disk-move1}}(e) by Reidemeister moves II and IV.}

Explanation: The word "Reidermeister" is corrected to "Reidemeister," which is the correct spelling of the term used in knot theory referring to Reidemeister moves. The rest of the sentence is grammatically correct.

==================================================
Sentence 148:
Original: In the second row, we show how to realize  \text{Figure \ref{fig:disk-move1}}(c) by Reidermeister move II and IV.

Corrected: In the second row, we show how to realize \text{Figure \ref{fig:disk-move1}}(c) by Reidemeister moves II and IV.

Explanation: The correct term is "Reidemeister move," referring to a type of move in knot theory. Additionally, since both moves II and IV are being referred to, "move" should be plural: "Reidemeister moves II and IV."

==================================================

Sentence 150:
Original: For the case that a graphical vertex appearing as a vertex of the triangle, see \text{Figure \ref{fig:disk-move2}}.

Corrected: For the case of a graphical vertex appearing as a vertex of the triangle, see \text{Figure \ref{fig:disk-move2}}.

Explanation: The phrase "For the case of" is the correct form when introducing a specific instance or scenario.

==================================================

Sentence 152:
Original: \centering
			\includegraphics[width=0.75\linewidth]{"diskmove2"}
			\caption{\textbf{Disk moves with a graphical vertex as a vertex of the triangle.} We list here all possible cases for a disk move to have a graphical vertex as a vertex of the triangle(disk).

Corrected: \includegraphics[width=0.75\linewidth]{"diskmove2"} \caption{\textbf{Disk moves with a graphical vertex as a vertex of the triangle.} We list here all possible cases for a disk move to have a graphical vertex as a vertex of the triangle (disk).}

Explanation: Added a space before the bracket in "(disk)" to separate the words "triangle" and "(disk)."

==================================================

Sentence 156:
Original: $X$ to $O$) in the horizontal (resp.vertical) annulus.

Corrected: $X$ to $O$) in the horizontal (resp. vertical) annulus.

Explanation: Added a space after "resp." to correctly separate it from "vertical."

==================================================
Sentence 157:
Original: Therefore, these moves are ``invisible'' on a grid diagram if only consider the information we listed in Definition \ref{grid diagram}, so we will only consider Reidemeister moves in next subsection.

Corrected: Therefore, these moves are ``invisible'' on a grid diagram if we only consider the information we listed in Definition \ref{grid diagram}, so we will only consider Reidemeister moves in the next subsection.

Explanation: The word "we" was added to specify the subject of "consider," completing the clause "if we only consider." Additionally, the definite article "the" was added before "next subsection" to properly specify which subsection is being referred to.

==================================================
Sentence 158:
Original: The proof of Theorem \ref{singular Reidemeister theorem} follows the trend of the proof of classical Redemeister Theorem in \cite[Appendix]{Kawauchi1996ASO}, in which they considered $S^3=B^3\cup_{S^2} B^3$ which is replaced by $L(p,q)=V_{\alpha}\cup_{T^2} V_{\beta}$ in our case.

Corrected: The proof of Theorem \ref{singular Reidemeister theorem} follows the trend of the proof of the classical Reidemeister Theorem in \cite[Appendix]{Kawauchi1996ASO}, in which they considered $S^3=B^3\cup_{S^2} B^3$, which is replaced by $L(p,q)=V_{\alpha}\cup_{T^2} V_{\beta}$ in our case.

Explanation: Corrected "Redemeister" to "Reidemeister" (assuming this was a typographical error) and added a comma after "$S^3=B^3\cup_{S^2} B^3$" to separate the clauses more clearly.

==================================================
Sentence 159:
Original: One can see from the proof that it holds for knots in more general three manifolds which has a standard Heegaard splitting and simple enough mapping class group.

Corrected: One can see from the proof that it holds for knots in more general three-manifolds which have a standard Heegaard splitting and a simple enough mapping class group.

Explanation: The term "three-manifolds" is plural, as indicated by "more general," so the plural verb "have" is needed instead of "has." Additionally, adding an article "a" before "simple enough mapping class group" clarifies the noun phrase.

==================================================
Sentence 160:
Original: \subsection{Moves on grid diagram}

Corrected: \subsection{Moves on a grid diagram}

Explanation: The article "a" is added before "grid diagram" to make the phrase grammatically complete, indicating a specific type or instance of a diagram.

==================================================
Sentence 161:
Original: To make the definitions below clear, we recall the convention stated in \text{Definition \ref{grid diagram}}: a column(row) is an annulus cut out by adjacent $\beta$ ($\alpha$) curves.

Corrected: To make the definitions below clear, we recall the convention stated in \text{Definition \ref{grid diagram}}: a column (row) is an annulus cut out by adjacent $\beta$ ($\alpha$) curves.

Explanation: A space was added between "column" and "(row)" to separate the words clearly.

==================================================
Sentence 162:
Original: We introduce three kinds of \emph{grid moves}, naming them following the classical case:

Corrected: We introduce three kinds of \emph{grid moves}, naming them after the classical case:

Explanation: The phrase "following the classical case" was changed to "after the classical case" to improve clarity and correctness. "Naming them after" is the correct idiomatic expression indicating the naming is based on or inspired by the classical case.

==================================================
Sentence 163:
Original: Cyclic permutation: permuting the columns or rows cyclically, this is the same as the classical case.

Corrected: A cyclic permutation involves permuting the columns or rows cyclically; this is the same as in the classical case.

Explanation: The original sentence is a fragment and not a complete sentence. It was corrected by turning it into a complete sentence with a subject and verb ("A cyclic permutation involves") and using a semicolon to properly connect the two related independent clauses.

==================================================
Sentence 164:
Original: Stabilization and  destabilization: assume $g$ is a grid diagram of size $n$, we stabilize $g$ to obtain a diagram of size $n+1$.

Corrected: Stabilization and destabilization: assume $g$ is a grid diagram of size $n$. We stabilize $g$ to obtain a diagram of size $n+1$.

Explanation: The original sentence contained a comma splice—a comma incorrectly connecting two independent clauses. Replacing the comma with a period correctly separates these clauses into distinct sentences.

==================================================

Sentence 166:
Original: Commutation: we describe using columns, the same applies to rows.

Corrected: Commutation: we describe using columns; the same applies to rows.

Explanation: The original sentence used a comma to separate two independent clauses. A semicolon is more appropriate here to link the closely related independent clauses.

==================================================
Sentence 167:
Original: A pair of adjacent columns can be exchanged if the followings are satisfied: there are slanted line segments $LS_1$ and $LS_2$ on the torus such that

Corrected: A pair of adjacent columns can be exchanged if the following conditions are satisfied: there are slanted line segments $LS_1$ and $LS_2$ on the torus such that

Explanation: The word "followings" is incorrect in this context. It should be "following conditions" because "following" is used as an adjective to describe the noun "conditions."

==================================================
Sentence 168:
Original: $LS_1\cup LS_2$ contains all the $XX$, $O$ and $X$ base points in these two columns;

Corrected: $LS_1\cup LS_2$ contains all the $XX$, $O$, and $X$ base points in these two columns.

Explanation: The correction involves adding a serial comma before "and" in the list of items. This is a common style in English known as the Oxford comma, which can help clarify the separation of items in a list.

==================================================

Sentence 171:
Original: One can see from these examples that grid moves are just reformulations of Reidemeister moves we considered in previous section, in particular, they keep the equivalence class of the link unchanged.

Corrected: One can see from these examples that grid moves are just reformulations of the Reidemeister moves we considered in the previous section; in particular, they keep the equivalence class of the link unchanged.

Explanation: Added "the" before "Reidemeister moves" to specify that you are referencing the well-known Reidemeister moves. Added "the" before "previous section" to specify the particular section being referred to. Changed the comma to a semicolon to properly separate two independent clauses.

==================================================
Sentence 172:
Original: \centering
		\includegraphics[width=0.95\linewidth]{"gridmovesnew"}
		\caption{\textbf{Example of grid moves.} The top left picture is an alternative grid diagram for the singular knot we have seen in \text{Figure \ref{fig:ex-of-grid-diagram}}, we shall apply various grid moves to this diagram.

Corrected: \centering \includegraphics[width=0.95\linewidth]{"gridmovesnew"} \caption{\textbf{Example of grid moves.} The top left picture is an alternative grid diagram for the singular knot we have seen in \text{Figure \ref{fig:ex-of-grid-diagram}}. We shall apply various grid moves to this diagram.}

Explanation: The original sentence contains a comma splice, where two independent clauses are joined with a comma. Separating these clauses into two sentences resolves the issue.

==================================================
Sentence 173:
Original: The lower left picture is the result of performing a cyclic permutation; the top right picture is resulting from a stabilization $O:NW$; the middle right picture is resulting from a stabilization $X:NE$; the lower right picture is resulting from a stabilization $XX:NW$.}

Corrected: The lower left picture is the result of performing a cyclic permutation; the top right picture results from a stabilization $O:NW$; the middle right picture results from a stabilization $X:NE$; the lower right picture results from a stabilization $XX:NW$.

Explanation: Replaced "is resulting from" with "results from" for better grammatical consistency and clarity, as "results from" is the more suitable present tense construction in this context. Additionally, the closing curly brace was removed, assuming it was mistakenly added since there was no opening brace.

==================================================
Sentence 174:
Original: In our definition, switches are contained in the set of commutation.

Corrected: In our definition, switches are contained in the set of commutations.

Explanation: The term "commutation" should be pluralized to "commutations" to match the context, as it refers to a set containing multiple elements.

==================================================
Sentence 175:
Original: As mentioned there, cross commutation leads to crossing change for planar knot diagram, so it does not preserve the isotopy type in general.

Corrected: As mentioned there, cross commutation leads to crossing changes for a planar knot diagram, so it does not preserve the isotopy type in general.

Explanation: The phrase "crossing change" should be "crossing changes" to refer to the plural changes that occur. Additionally, "planar knot diagram" should be preceded by "a" for grammatical correctness.

==================================================
Sentence 176:
Original: We say the flock of $XX$ is \emph{in L-formation} if they are immediately to the right or above XX.

Corrected: We say the flock of $XX$ is \emph{in L-formation} if it is immediately to the right or above $XX$.

Explanation: The subject "the flock" is singular, so the corresponding pronoun should be "it" instead of "they." Additionally, to maintain consistency with the math expressions, "$XX$" should be mentioned as part of the reference at the end.

==================================================
Sentence 177:
Original: A preferred grid diagram is a grid diagram in which all $XX$'s have their flocks in L-formation.

Corrected: A preferred grid diagram is a grid diagram in which all the $XX$'s have their flocks in L-formation.

Explanation: The definite article "the" is needed before "$XX$'s" to specify the particular instances within the context of the sentence.

==================================================
Sentence 178:
Original: \centering
		\includegraphics[width=0.4\linewidth]{"Lformation"}
		\caption{\textbf{Example of grid diagram in L-formation.}}

Corrected: \centering \includegraphics[width=0.4\linewidth]{"Lformation"} \caption{\textbf{Example of a grid diagram in L-formation.}}

Explanation: The article "a" was missing before "grid diagram." In this context, "grid diagram" requires an article to indicate that it is a singular, countable noun.

==================================================
Sentence 179:
Original: By doing stabilization and commutation, we can put the flock of each $XX$ into L-formation.

Corrected: By using stabilization and commutation, we can put the flock of each $XX$ into L-formation.

Explanation: The phrase "By doing stabilization and commutation" is awkward in this context. It is clearer and more appropriate to use "By using" to indicate the application of stabilization and commutation.

==================================================
Sentence 180:
Original: We find this verification has been done by previous works:

Corrected: We find that this verification has been done by previous works.

Explanation: The word "that" is needed after "We find" to introduce the clause "this verification has been done by previous works," making the sentence grammatically complete.

==================================================
Sentence 181:
Original: For a detailed version one can refer to \cite[Appendix B]{MR3381987}.

Corrected: For a detailed version, one can refer to \cite[Appendix B]{MR3381987}.

Explanation: A comma is needed after "version" to separate the introductory phrase from the main clause.

==================================================
Sentence 182:
Original: For the singular Reidemeister moves and isotopy that involve vertices, a detailed proof has been done in \cite{
			MR3677933}.

Corrected: For the singular Reidemeister moves and isotopy that involve vertices, a detailed proof is given in \cite{MR3677933}.

Explanation: The phrase "a detailed proof has been done" is corrected to "a detailed proof is given" to improve clarity and readability. The original phrasing is somewhat awkward in academic writing because "has been done" is less commonly used in this context than "is given" or "is provided."

==================================================
Sentence 183:
Original: See \cite[Figure 26,27,28 and 30,31]{MR3677933}.

Corrected: See \cite[Figures 26, 27, 28, and 30, 31]{MR3677933}.

Explanation: The word "Figure" should be pluralized to "Figures" because multiple figures are being referenced. Additionally, a comma should be added between the numbers 26 and 27 as well as between 30 and 31 for consistency and clarity, and the word "and" should be placed before the final figure number in the series.

==================================================
Sentence 184:
Original: (\cite[Lemma 3.2.4]{MR3381987})
		A cyclic permutation can be realized by a finite sequence of commutation, stabilization and destabilization.

Corrected: (\cite[Lemma 3.2.4]{MR3381987}) A cyclic permutation can be realized by a finite sequence of commutation, stabilization, and destabilization.

Explanation: A comma was added after "stabilization" to correctly separate items in a series.

==================================================
Sentence 185:
Original: That is, we have a diagram ruled by $n+k$ $\beta$ and $\alpha$ circles with  $n$ $XX$ marks, $k$ $X$ marks and $2n+k$ $O$ marks.

Corrected: That is, we have a diagram ruled by $n+k$ $\beta$ and $\alpha$ circles with $n$ $XX$ marks, $k$ $X$ marks, and $2n+k$ $O$ marks.

Explanation: A comma was added before 'and' in the list for proper punctuation of a list of items (Oxford comma).

==================================================
Sentence 186:
Original: By renumbering the $O$-marks, we assume that $O_1,\ldots, O_{2n+m}$ lies on distinct thin edges or $S^1$ components.

Corrected: By renumbering the $O$-marks, we assume that $O_1, \ldots, O_{2n+m}$ lie on distinct thin edges or $S^1$ components.

Explanation: The subject "$O_1, \ldots, O_{2n+m}$" is plural, so the verb "lies" should be changed to "lie" to agree with the plural subject.

==================================================
Sentence 187:
Original: For convenience, we introduce some new notations :

Corrected: For convenience, we introduce some new notations:

Explanation: The correction involves removing the space before the colon to properly follow punctuation rules.

==================================================

Sentence 191:
Original: \subsection{Construction of chain complex}

Corrected: \subsection{Construction of a chain complex}

Explanation: The article "a" is needed before "chain complex" to indicate a nonspecific instance of a chain complex.

==================================================
Sentence 192:
Original: Form the symmetric product $Sym^{n+k}(T^2)$ which contains tori $\TA=\alpha_1\times \ldots \times \alpha_{n+k}$ and $\TB=\beta_1\times \ldots \times \beta_{n+k}$.

Corrected: Form the symmetric product $Sym^{n+k}(T^2)$, which contains tori $\TA=\alpha_1\times \ldots \times \alpha_{n+k}$ and $\TB=\beta_1\times \ldots \times \beta_{n+k}$.

Explanation: A comma is needed after "$Sym^{n+k}(T^2)$" to properly introduce the non-restrictive clause "which contains tori..."

==================================================

Sentence 195:
Original: A rectangle $r$ from $\xv$ to $\yv$ is empty if $int (r)\cap \xv=\emptyset=int(r)\cap \yv$.

Corrected: A rectangle $r$ from $\xv$ to $\yv$ is empty if $int(r) \cap \xv = \emptyset = int(r) \cap \yv$.

Explanation: The space was added between "$int$" and the parentheses "$($" in both instances for consistency and clarity in mathematical expression formatting.

==================================================
Sentence 196:
Original: We define three versions of chain groups and differentials: Here $\FF=\ZZ/2\ZZ$.

Corrected: We define three versions of chain groups and differentials. Here, $\FF=\ZZ/2\ZZ$.

Explanation: The colon (:) was incorrectly used in this context. It was replaced with a period (.) to correctly separate the two independent clauses. Also, a comma (,) was added after "Here" for clarity.

==================================================

Sentence 199:
Original: We illustrate this using minus version.

Corrected: We illustrate this using the minus version.

Explanation: The definite article "the" is needed before "minus version" to specify a particular version.

==================================================
Sentence 200:
Original: Observe that for any $\xv\in \boldsymbol{S}$, 
	\[W:\{\text{finite sets of points in $g$}\}\to \{\text{finite sets of pairs } (a,b) \text{ with } a\in [0,p(n+k)),b\in[0,n+k)\},\] 
	where $N(D)$ is the number of ways one can decompose $D$ as union of empty rectangles that intersect $\XXV$ emptily.

Corrected: Observe that for any $\xv\in \boldsymbol{S}$, 
	\[W:\{\text{finite sets of points in $g$}\}\to \{\text{finite sets of pairs } (a,b) \text{ with } a\in [0,p(n+k)),b\in[0,n+k)\},\] 
	where $N(D)$ is the number of ways one can decompose $D$ as a union of empty rectangles that intersect $\XXV$ emptily.

Explanation: Added the article 'a' before 'union' to correctly form the noun phrase 'a union of empty rectangles.'

==================================================
Sentence 201:
Original: That is  how many ways we can express $D$ as $D=r_1\ast r_2$ for some $\yv\in\boldsymbol{S}$, $r_1 \in \mathrm{Rect}^\circ (\xv,\yv)$, $r_2\in \mathrm{Rect}^\circ (\yv,\zv)$ and $r_1\cap \XXV= r_2\cap \XXV=\emptyset$.

Corrected: That is how many ways we can express $D$ as $D=r_1\ast r_2$ for some $\yv\in\boldsymbol{S}$, $r_1 \in \mathrm{Rect}^\circ (\xv,\yv)$, $r_2\in \mathrm{Rect}^\circ (\yv,\zv)$, and $r_1\cap \XXV= r_2\cap \XXV=\emptyset$.

Explanation: The grammar correction involved adding a comma before the conjunction "and" which joins the last item in the list, following standard punctuation rules for lists in English.

==================================================
Sentence 202:
Original: Note that if $\prod_{i=1}^{2n+k} U_{i}^{n_i}\zv$ appears in $(\partial^-)^2 \xv$, $\xv -\xv\cap \zv$ can only consist of 0, 2, 3 or 4 points.

Corrected: Note that if $\prod_{i=1}^{2n+k} U_{i}^{n_i}\zv$ appears in $(\partial^-)^2 \xv$, $\xv -\xv\cap \zv$ can only consist of 0, 2, 3, or 4 points.

Explanation: A comma was added after "3" in the list "0, 2, 3 or 4 points" to ensure proper punctuation in a series.

==================================================
Sentence 203:
Original: The case $M=0$ is easy: when $\xv=\zv$, $D$ can only be a linear combination of thin annuli(here and in the following an annulus is called thin if it  is of width or height one), which is not allowed since it contains an $X$ or $XX$ mark always.

Corrected: The case $M=0$ is easy: when $\xv=\zv$, $D$ can only be a linear combination of thin annuli (here and in the following, an annulus is called thin if it is of width or height one), which is not allowed since it always contains an $X$ or $XX$ mark.

Explanation: A comma was added after "following" to set off the parenthetical clause properly, and "it is of width or height one" was corrected by adding the word "it." The word "always" was moved to improve clarity in the clause "it always contains."

==================================================
Sentence 204:
Original: So terms like $\prod_{i=1}^{2n+k} U_{i}^{n_i}\xv$ never appears in $(\partial^-)^{2} \xv$.

Corrected: So terms like $\prod_{i=1}^{2n+k} U_{i}^{n_i}\xv$ never appear in $(\partial^-)^{2} \xv$.

Explanation: The word "appears" was changed to "appear" to agree with the plural subject "terms."

==================================================
Sentence 205:
Original: For $M=2$, it only appears when the lens space is not $S^3$, for now each pair of $\alpha$ and $\beta$ intersect more than once.

Corrected: For $M=2$, it only appears when the lens space is not $S^3$, as now each pair of $\alpha$ and $\beta$ intersect more than once.

Explanation: The conjunction "for" at the beginning of the second clause is replaced with "as" to correctly indicate a reason or explanation related to the preceding clause.

==================================================
Sentence 206:
Original: The proof of \cite[Proposition 2.11]{Celoria_2023} (or \cite[Proposition 3.6]{tripp2021gridhomologylensspace}) together with that of \cite[Lemma 4.6.7]{MR3381987} together give a complete analysis of $N(D)$ when $D$ can be written as $r_1\ast r_2$, a juxtaposition of empty rectangles.

Corrected: The proof of \cite[Proposition 2.11]{Celoria_2023} (or \cite[Proposition 3.6]{tripp2021gridhomologylensspace}), together with that of \cite[Lemma 4.6.7]{MR3381987}, together give a complete analysis of $N(D)$ when $D$ can be written as $r_1\ast r_2$, a juxtaposition of empty rectangles.

Explanation: Added commas after "tripp2021gridhomologylensspace" and "MR3381987" to separate the clause and improve readability.

==================================================
Sentence 207:
Original: Instead of using flowlines and $\mathrm{Spin^c}$ structure, this will be done by fitting the grid diagram into a suitable coordinate and defining a comparing function between tuples of points in the diagram.

Corrected: Instead of using flowlines and a $\mathrm{Spin^c}$ structure, this will be done by fitting the grid diagram into a suitable coordinate system and defining a comparison function between tuples of points in the diagram.

Explanation: "A" was added before "$\mathrm{Spin^c}$ structure" to correct the article usage. "Coordinate" was changed to "coordinate system" for clarity, and "comparison function" was used instead of "comparing function" to use the more standard term in mathematical contexts.

==================================================

Sentence 209:
Original: We first introduce some auxiliary functions: consider a set-valued function $math formula 16$,  which assigns to each set of points in $g$ the tuple of its $\RR^2$ coordinate written with respect to the basis \[C_{p,q}:\{\text{finite sets of pairs } (a,b)\text{ with }a\in [0,p(n+k)),b\in[0,n+k)\}\].

Corrected: We first introduce some auxiliary functions: consider a set-valued function $math \, formula \, 16$, which assigns to each set of points in $g$ the tuple of its $\RR^2$ coordinates written with respect to the basis $math \, formula \, 17$.

Explanation: The word "coordinate" was corrected to "coordinates" to agree in number with "tuple," which implies multiple values. Additionally, minor formatting with spaces was added around "math formula" to maintain consistency.

==================================================
Sentence 210:
Original: We always assume $X$, $O$ or $XX$ marks live in the center of their cells, respectively.

Corrected: We always assume that $X$, $O$, or $XX$ marks live in the center of their cells, respectively.

Explanation: The word "that" was added after "assume" to introduce the clause correctly. Additionally, a comma was added after "$X$" for clarity and consistency in the list of items.

==================================================
Sentence 211:
Original: For $\xv\in \boldsymbol{S}$, $W(\xv)$ is a set of integers while $W(\OV)$, $W(\XXV_r)$ and $W(\XXV\XXV)$ are sets of half integers.
	
	We also need another coordinate transformation function $math formula 18$ 
	\[\{(a_i,b_i)\}_{i=0}^{N}\], 
	sending a N-tuple of coordinates $math formula 20$  to a pN tuple of coordinates\[A(\xv,\yv)=\frac{1}{2}(M_{\OV}(\xv,\yv)-M_{\XXV}(\xv,\yv)).\]

Corrected: For $\xv\in \boldsymbol{S}$, $W(\xv)$ is a set of integers while $W(\OV)$, $W(\XXV_r)$, and $W(\XXV\XXV)$ are sets of half-integers.

We also need another coordinate transformation function, $math formula 18$ and \[\{(a_i,b_i)\}_{i=0}^{N}\], sending an N-tuple of coordinates $math formula 20$ to a pN-tuple of coordinates \[A(\xv,\yv)=\frac{1}{2}(M_{\OV}(\xv,\yv)-M_{\XXV}(\xv,\yv)).\]

Explanation: 1. Added a comma after "$W(\XXV_r)$" for proper punctuation in a series.
2. Added a hyphen in "half-integers" for correct compound adjective usage.
3. Added a comma after "transformation function" for proper sentence structure.
4. Added "and" to properly join "$math formula 18$" and "$math formula 19$" in the second sentence.
5. Changed "a N-tuple" to "an N-tuple" and "a pN tuple" to "a pN-tuple" for proper article usage and hyphenation.

==================================================
Sentence 212:
Original: Further, we introduce a function $\mathcal{I}$(originally from \cite{MR3381987}).

Corrected: Further, we introduce a function $\mathcal{I}$ (originally from \cite{MR3381987}).

Explanation: There needs to be a space between the function $\mathcal{I}$ and the parenthesis containing the citation.

==================================================
Sentence 213:
Original: It has input an ordered pair $(A,B)$ each of which is a finite set of coordinate pairs.

Corrected: It has as input an ordered pair $(A,B)$, each of which is a finite set of coordinate pairs.

Explanation: Added "as" after "It has" to properly convey the meaning of having something as input. Added a comma before "each of which" to separate the clauses correctly.

==================================================
Sentence 214:
Original: The output $\mathcal{I}(A,B)$ is the cardinality of pairs $(a_1,a_2)\in A$ and $(b_1,b_2)\in B$ with $a_i<b_i$, $i=1,2$.

Corrected: The output $\mathcal{I}(A,B)$ is the cardinality of pairs $(a_1,a_2)\in A$ and $(b_1,b_2)\in B$ for which $a_i<b_i$, $i=1,2$.

Explanation: The phrase "with $a_i<b_i$, $i=1,2$" was changed to "for which $a_i<b_i$, $i=1,2$" to clarify the condition that defines the pairs in the sets $A$ and $B$. The use of "for which" more clearly introduces a condition or property that relationships maintain.

==================================================
Sentence 215:
Original: Also define $\mathcal{J}(A,B)=\frac{1}{2}(\mathcal{I}(A,B)+ \mathcal{I}(B,A))$, which is the symmetrization of $\mathcal{I}$.
	
	Now we define relative gradings between $\xv$ and $\yv$ when they can be connected by a sequence of not necessarily empty rectangles (For readers familiar with original Heegaard Floer theory, this is equivalent to that $\xv$ and $\yv$ come from same $\mathrm{Spin^c}$ structure).
	
	The \emph{relative Maslov grading} is given by

Corrected: Also define $\mathcal{J}(A,B)=\frac{1}{2}(\mathcal{I}(A,B)+ \mathcal{I}(B,A))$, which is the symmetrization of $\mathcal{I}$.
	
	Now we define relative gradings between $\xv$ and $\yv$ when they can be connected by a sequence of not necessarily empty rectangles. (For readers familiar with the original Heegaard Floer theory, this is equivalent to $\xv$ and $\yv$ coming from the same $\mathrm{Spin^c}$ structure.)
	
	The \emph{relative Maslov grading} is given by

Explanation: In the second sentence, a period was added before the parenthetical statement for correct punctuation. In the parenthetical statement, "the original" was added for clarity, and "that $\xv$ and $\yv$ come from the same $\mathrm{Spin^c}$ structure" was corrected to "this is equivalent to $\xv$ and $\yv$ coming from the same $\mathrm{Spin^c}$ structure" to improve grammatical correctness and agreement.

==================================================
Sentence 216:
Original: M(\xv,\yv) & = M_{\OV}(\xv,\yv)\\
		& =\frac{1}{p}(\mathcal{J}(\widetilde{W}(\xv),\widetilde{W}(\xv)-\mathcal{J}(\widetilde{W}(\yv),\widetilde{W}(\yv))-2\mathcal{J}(\widetilde{W}(\OV-\XXV\XXV),\widetilde{W}(\xv-\yv)).

Corrected: M(\xv,\yv) & = M_{\OV}(\xv,\yv)\\
		& =\frac{1}{p}(\mathcal{J}(\widetilde{W}(\xv),\widetilde{W}(\xv))-\mathcal{J}(\widetilde{W}(\yv),\widetilde{W}(\yv))-2\mathcal{J}(\widetilde{W}(\OV-\XXV\XXV),\widetilde{W}(\xv-\yv))).

Explanation: A parenthesis was missing at the end of the mathematical expression, which needed to be added to correctly close the expression.

==================================================

Sentence 218:
Original: M_{\XXV}(\xv,\yv) 
		& =\frac{1}{p}(\mathcal{J}(\widetilde{W}(\xv),\widetilde{W}(\xv)-\mathcal{J}(\widetilde{W}(\yv),\widetilde{W}(\yv))-2\mathcal{J}(\widetilde{W}(\XXV_r+\XXV\XXV),\widetilde{W}(\xv-\yv)).

Corrected: $M_{\XXV}(\xv,\yv)$ & $=\frac{1}{p}(\mathcal{J}(\widetilde{W}(\xv),\widetilde{W}(\xv))-\mathcal{J}(\widetilde{W}(\yv),\widetilde{W}(\yv))-2\mathcal{J}(\widetilde{W}(\XXV_r+\XXV\XXV),\widetilde{W}(\xv-\yv)))$.

Explanation: I added a closing parenthesis at the end to ensure the mathematical expression is properly enclosed.

==================================================

Sentence 221:
Original: This can be shown exactly in the same way as in \cite[Proposition 2.11]{Celoria_2023}.

Corrected: This can be shown in exactly the same way as in \cite[Proposition 2.11]{Celoria_2023}.

Explanation: The adverb "exactly" should be placed before "in the same way" for proper word order.

==================================================
Sentence 222:
Original: Here we fix a singular link with $m$ $S^1$ components and $n$ thick edges as above and choose a grid diagram $g$ for $L$ of size $n+k$.

Corrected: Here, we fix a singular link with $m$ $S^1$ components and $n$ thick edges as above and choose a grid diagram $g$ for $L$ of size $n+k$.

Explanation: Added a comma after "Here" to correctly set off the introductory phrase.

==================================================
Sentence 223:
Original: The unblocked grid homology is defined as \[\widehat{HFK}(L)=H_{*}((\widehat{CFK}(g),\widehat{\partial})),\]  viewed as a $\FF[U_1,\ldots,U_{m+2n}]$ module.

Corrected: The unblocked grid homology is defined as \[\widehat{HFK}(L)=H_{*}((\widehat{CFK}(g),\widehat{\partial})),\] viewed as an $\FF[U_1,\ldots,U_{m+2n}]$ module.

Explanation: The article "an" is used before the word "module" because the letter "F" in $\FF$ is pronounced with a vowel sound, making "an" the correct choice.

==================================================

Sentence 225:
Original: For any singular point $XX$, let $O_i$, $O_j$ be $O$-marks sharing the same row, $O_s$, $O_l$ be marks sharing the same column, then the multiplication by $U_iU_j$ is chain homotopic to the multiplication by $U_sU_l$.

Corrected: For any singular point $XX$, let $O_i$, $O_j$ be $O$-marks sharing the same row, and $O_s$, $O_l$ be marks sharing the same column; then the multiplication by $U_iU_j$ is chain homotopic to the multiplication by $U_sU_l$.

Explanation: The sentence needs a conjunction "and" to properly connect parallel clauses. Also, the semicolon is used to correctly connect two independent clauses.

==================================================
Sentence 226:
Original: The detail is as follows.
		
		For (1), we may suppose that $O_i$ and $O_j$ are connected to same $X$ marked point, say $X_l$.

Corrected: The detail is as follows: 

For (1), we may suppose that $O_i$ and $O_j$ are connected to the same $X$ marked point, say $X_l$.

Explanation: The article "the" was added before "same" to specify that the connection is to "the same" marked point, which is grammatically correct in this context. The colon was used in place of the period after "follows" to correctly introduce the following explanation or list.

==================================================
Sentence 227:
Original: Define a map $H_{X_l}:CFK^-(g) \to CFK^-(g)$ by $math formula 29$.

Corrected: Define a map $H_{X_l}: CFK^-(g) \to CFK^-(g)$ by $math formula 29$.

Explanation: Added a space after the colon to follow conventional punctuation spacing in English.

==================================================
Sentence 228:
Original: Note that this is a sum of composition of rectangle counting maps so \text{Remark \ref{rmk on N(D)}} applies.

Corrected: Note that this is a sum of compositions of rectangle counting maps, so \text{Remark \ref{rmk on N(D)}} applies.

Explanation: The word "composition" should be plural, "compositions," because it refers to multiple instances within the context. Additionally, a comma is needed after "maps" to separate the two independent clauses joined by the conjunction "so."

==================================================
Sentence 229:
Original: For each pair of $\xv\ne\zv$ differ by at most four points and each positive domain $D$ connecting them that intersects $\XXV$ in $X_l$ once, there can only be zero or two ways to decompose $D$ into two rectangles.

Corrected: For each pair of $\xv\ne\zv$ differing by at most four points and each positive domain $D$ connecting them that intersects $\XXV$ in $X_l$ once, there can only be zero or two ways to decompose $D$ into two rectangles.

Explanation: The phrase "pair of $\xv\ne\zv$ differ" should use a gerund ("differing") to correctly modify "pair," ensuring that the sentence structure is parallel.

==================================================
Sentence 230:
Original: In case of two, say $D=r_1\ast r_2= r'_1\ast r'_2$, then we must have one of $r_1$, $r_2$ containing $X_l$, the other does not, and same hold for $r'_1$ and $r'_2$.

Corrected: In the case of two, say $D = r_1 \ast r_2 = r'_1 \ast r'_2$, we must have one of $r_1$ or $r_2$ containing $X_l$, while the other does not; the same holds for $r'_1$ and $r'_2$.

Explanation: Added "the" at the beginning to specify the scenario. Changed "In case of" to "In the case of" to clarify the context. Corrected "and same hold" to "the same holds" to ensure subject-verb agreement. Added "or" between "$r_1$, $r_2$" for clarity. Added a semicolon before "the same holds" to properly separate the clauses for clarity and completeness.

==================================================

Sentence 233:
Original: We only need to modify the definition of H into $math formula 31$.

Corrected: We only need to modify the definition of $H$ into $math formula 31$.

Explanation: The correction involved capitalizing "H" since it should be treated as a proper noun in the context of a mathematical expression.

==================================================
Sentence 234:
Original: Again, all the other terms in $\partial^-\circ H_{XX_1}+H_{XX_1} \circ\partial^-$ cancel in pairs, only the two thin annuli through $XX_1$ contribute multiplication by $U_iU_j-U_sU_l$.

Corrected: Again, all the other terms in $\partial^-\circ H_{XX_1}+H_{XX_1} \circ\partial^-$ cancel in pairs; only the two thin annuli through $XX_1$ contribute multiplication by $U_iU_j-U_sU_l$.

Explanation: The sentence required a semicolon to correctly separate the two independent clauses, which are closely related in context.


==================================================
Sentence 236:
Original: A basic but important observation is that when multiplication by $U_i$ and $U_j$ are homotopic maps, so when $U_i$ is set to be zero, $U_j$ induces a zero map on homology of the new chain complex.
		
		This observation together with the exact sequence of chain complex (we abbreviate the chain group as $C$)  $math formula 34$  leads to a short exact sequence between different homology groups: 
		\[\widetilde{HFK}(g_a)\cong \FF^8,\] 
		in which the second arrow is homogeneous and the third one is of bigrading $(1,1)$.
		
		Then the proof is finished by repeating for each $O$ with subscript greater than $2n+m$.

Corrected: A basic but important observation is that when multiplication by $U_i$ and $U_j$ are homotopic maps, then when $U_i$ is set to be zero, $U_j$ induces a zero map on the homology of the new chain complex.

This observation, together with the exact sequence of the chain complex (we abbreviate the chain group as $C$), \[0\rightarrow H_*(\frac{C}{U_1=\ldots =U_{2n+m}=0}) \rightarrow H_*(\frac{C}{U_1=\ldots =U_{2n+m}=U_{2n+m+1}=0}) \rightarrow H_*(\frac{C}{U_1=\ldots =U_{2n+m}=0}) \rightarrow 0,\] leads to a short exact sequence between different homology groups: \[\widetilde{HFK}(g_a)\cong \FF^8,\] in which the second arrow is homogeneous and the third one is of bigrading $(1,1)$.

Then the proof is finished by repeating the process for each $O$ with a subscript greater than $2n+m$.

Explanation: 1. Added "then" to clarify the logical relationship in the first sentence.
2. Added "the" before "homology" to specify which homology is being discussed.
3. Added a comma after "This observation" to correctly punctuate the introductory phrase.
4. Added "the" before "chain complex" to specify which chain complex is being discussed.
5. Used commas to set off the parenthetical phrase "(we abbreviate the chain group as $C$)" for clarity.
6. Added "the process" after "repeating" to clarify what is being repeated in the final sentence.
7. Added "the" before "process" to specify what the proof process involves.
8. Added "a" before "subscript" to correct the grammatical structure.


==================================================
Sentence 238:
Original: In \text{Figure \ref{fig:example of singular knot in L(2,1)}}, we show two grid diagrams for a singular knot $K_1$ with one thick edge in $L(2,1)$ of grid number three and two, respectively.

Corrected: In \text{Figure \ref{fig:example of singular knot in L(2,1)}}, we show two grid diagrams for a singular knot $K_1$ with one thick edge in $L(2,1)$, of grid numbers three and two, respectively.

Explanation: A comma was added after "$L(2,1)$" to properly separate the clause describing the "grid numbers three and two," which enhances clarity and readability.

==================================================
Sentence 239:
Original: We shall denote the diagrams by $g_a$ and $g_b$ as we labeled in the figure.

Corrected: We shall denote the diagrams by $g_a$ and $g_b$, as we labeled in the figure.

Explanation: Added a comma after "$g_b$" to properly separate the clauses and clarify the sentence structure.

==================================================
Sentence 240:
Original: Using some computer program, we compute that 
	\[\widetilde{HFK}(g_b)\cong \FF^4,\]  with four generators in each $\mathrm{Spin^c}$ structure and 
	\[\widetilde{HFK}(g)\cong \FF^6,\] with two generators in each $\mathrm{Spin^c}$ structure.
	
	This demonstrate the computable aspect of our theory and also verifies the rank formula in \text{Proposition \ref{tilde vs hat}}.

Corrected: Using some computer program, we compute that \[\widetilde{HFK}(g_b)\cong \FF^4,\] with four generators in each $\mathrm{Spin^c}$ structure, and \[\widetilde{HFK}(g)\cong \FF^6,\] with two generators in each $\mathrm{Spin^c}$ structure.

This demonstrates the computable aspect of our theory and also verifies the rank formula in \text{Proposition \ref{tilde vs hat}}.

Explanation: The sentence needed parallelism in listing conditions: "with four generators..." and "with two generators..." are now both set off properly with commas. Additionally, "demonstrate" was corrected to "demonstrates" to agree with the singular subject "This."

==================================================

Sentence 242:
Original: With the help of some computer program, we compute that 
	\[\widehat{HFK}(L(2,1),K_1)=\FF\oplus \FF,\]  with two generators in each $\mathrm{Spin^c}$ structure.

Corrected: With the help of some computer program, we compute $math formula 38$ with two generators in each $\mathrm{Spin^c}$ structure.

Explanation: The comma before "with two generators" was unnecessary and removed to improve sentence flow and clarity.


==================================================
Sentence 244:
Original: We can appeal to \text{Proposition \ref{tilde vs hat}} and conclude that \[\widehat{HFK}(L(3,1),K_2)=\FF\oplus \FF\oplus \FF,\]  with one $\FF$ from each $\mathrm{Spin^c}$ structure and $math formula 40$,  with one $\FF$ from each $\mathrm{Spin^c}$ structure; 
	
	\subsection{Proof of invariance}

Corrected: We can appeal to \text{Proposition \ref{tilde vs hat}} and conclude that \[\widehat{HFK}(L(3,1),K_2)=\FF\oplus \FF\oplus \FF,\] with one $\FF$ from each $\mathrm{Spin^c}$ structure, and $math formula 40$, with one $\FF$ from each $\mathrm{Spin^c}$ structure.

Explanation: The original sentence contained an unnecessary semicolon at the end. The corrected sentence replaces the semicolon with a period, which properly concludes the sentence. Additionally, the word "with" after "structure" is lowercase to maintain consistency.


==================================================
Sentence 246:
Original: If $g_1$, $g_2$ are grid diagram for $(L(p,q),L)$, then we have quasi-isomorphisms

Corrected: If $g_1$ and $g_2$ are grid diagrams for $(L(p,q),L)$, then we have quasi-isomorphisms.

Explanation: The correction involves adding the word "and" between "$g_1$" and "$g_2$" to properly connect the two items in the list. Additionally, "grid diagram" should be "grid diagrams" to match the plural subject "$g_1$, $g_2$".

==================================================

Sentence 249:
Original: as relatively bigraded chain complexes of modules over $\FF[U_1,\ldots, U_{2n+m}]$ and over $\FF$ respectively.

Corrected: As relatively bigraded chain complexes of modules over $\FF[U_1,\ldots, U_{2n+m}]$ and over $\FF$, respectively.

Explanation: The sentence should begin with a capital letter, and a comma is needed before "respectively" to set off the final element in a list.

==================================================

Sentence 251:
Original: Simply block grid homology: $\widehat{HFK}(L)$ as relatively bigraded modules over $\FF$.

Corrected: Simply block grid homology: $\widehat{HFK}(L)$ as a relatively bigraded module over $\FF$.

Explanation: The term "modules" should be singular ("module") to maintain agreement with the singular notion being described.

==================================================
Sentence 252:
Original: Since $\widehat{CFK}$ appears as a quotient of $CFK^-$, the proof is easier and similar.

Corrected: Since $\widehat{CFK}$ appears as a quotient of $CFK^-$, the proof is easier and similar to previous ones.

Explanation: The phrase "similar" needed a point of comparison, so I added "to previous ones" to clarify what the proof is being compared to as similar.

==================================================
Sentence 253:
Original: That is when $g$ and $g'$ differ by a single commutation move, we can combine  the information of $g$ and $g'$ into a single diagram.

Corrected: That is, when $g$ and $g'$ differ by a single commutation move, we can combine the information of $g$ and $g'$ into a single diagram.

Explanation: Added a comma after "That is" to properly punctuate the introductory phrase.

==================================================
Sentence 254:
Original: See \text{Figure \ref{fig:commutation}} for examples, the left two pictures show $g$ and $g'$, the right pictures show the combined grid diagram and those polygons we shall use later.
	
	Here we illustrate how to fit the proof in \cite{MR3381987} into our case for column commutation, the row case is exactly the same.

Corrected: See \text{Figure \ref{fig:commutation}} for examples. The left two pictures show $g$ and $g'$, and the right pictures show the combined grid diagram and those polygons we shall use later. Here, we illustrate how to fit the proof in \cite{MR3381987} into our case for column commutation; the row case is exactly the same.

Explanation: The original sentence is a run-on sentence that should be divided into two separate sentences. A comma should be added before "and" in a list to clarify the sentence structure. Additionally, a semicolon is used to separate two independent but related clauses in the second sentence.

==================================================
Sentence 256:
Original: \caption{\textbf{Commutation move and combined grid diagram.} In all pictures here, $\alpha$-curves are in red and $\beta$ curves are in blue.

Corrected: \caption{\textbf{Commutation move and combined grid diagram.} In all pictures here, the $\alpha$-curves are in red and the $\beta$-curves are in blue.}

Explanation: Articles "the" were added before "$\alpha$-curves" and "$\beta$ curves" to specify the particular curves being referred to in the sentence.

==================================================
Sentence 257:
Original: We have $\gamma_j=\beta_j$ for $j\ne i$, and $\gamma_i$ is drawn in purple which intersect $\beta$ transversely in two points a and b.

Corrected: We have $\gamma_j=\beta_j$ for $j\ne i$, and $\gamma_i$ is drawn in purple, which intersects $\beta$ transversely at two points, a and b.

Explanation: Added a comma after 'purple' to separate the clauses. Changed 'intersect' to 'intersects' to agree with the singular subject '$\gamma_i$'. Changed 'in' to 'at' to correctly describe the location of the intersection points. Added a comma before 'a and b' for clarity.

==================================================
Sentence 258:
Original: The brown and green segments in (a) are $LS_1$ and $LS_2$, respectively, showing the commutation is available between these two columns.

Corrected: The brown and green segments in (a) are $LS_1$ and $LS_2$, respectively, showing that the commutation is available between these two columns.

Explanation: The word "that" was added before "the commutation" to introduce the dependent clause properly and ensure the sentence is grammatically correct.

==================================================
Sentence 259:
Original: (c) and (d) are two copies of combined grid diagram for this commutation.

Corrected: (c) and (d) are two copies of the combined grid diagram for this commutation.

Explanation: The article "the" was added before "combined grid diagram" to specify which grid diagram is being referred to.

==================================================
Sentence 260:
Original: In (d), we show a hexagon in green that contributes to the map $H$ and also two bigons with corners $a$, $b$ in orange and red.}

Corrected: In (d), we show a hexagon in green that contributes to the map $H$, and also two bigons with corners $a$ and $b$ in orange and red.

Explanation: The sentence was corrected by inserting a comma after "$H$" to separate the clauses, and by changing "a, $b$ in orange and red" to "a$ and $b$ in orange and red" for clarity and consistency in listing the items.

==================================================
Sentence 261:
Original: For $\xv\in \boldsymbol{S}(g)$ and $\yv' \in \boldsymbol{S}(g')$ satisfying $|\xv\cap \yv'|= n+k-2$, say $x_i=y'_i$ for $i\ge 3$, a \emph{pentagon} $p$ connecting $\xv$ to $\yv'$ is one embedded in the combined diagram with

Corrected: For $\xv\in \boldsymbol{S}(g)$ and $\yv' \in \boldsymbol{S}(g')$ satisfying $|\xv\cap \yv'|= n+k-2$, say $x_i=y'_i$ for $i\ge 3$, a \emph{pentagon} $p$ connecting $\xv$ to $\yv'$ is one embedded in the combined diagram with...

Explanation: The sentence is incomplete and ends abruptly with "with." Completing the sentence would be necessary for it to be grammatically correct.

==================================================
Sentence 262:
Original: Four corners of $p$ at $\{x_1,x_2,y'_1,y'_2\}$ respectively;

Corrected: Four corners of $p$ are at $\{x_1,x_2,y'_1,y'_2\}$, respectively.

Explanation: The sentence needed a verb to be grammatically correct. The verb "are" was added to express the existence or location of the corners. Additionally, a comma was added after the curly brace to separate the elements listed from the rest of the sentence, which improves clarity.

==================================================
Sentence 263:
Original: A small disk centered at $x$ is divided into four quadrants by these two curves and $p$ contains exactly one of them.

Corrected: A small disk centered at $x$ is divided into four quadrants by these two curves, and $p$ contains exactly one of them.

Explanation: A comma is added before 'and' to properly separate the two independent clauses in the sentence.

==================================================
Sentence 264:
Original: Set $\mathrm{Pent}(\xv,\yv')=\emptyset$, if  $|\xv\cap \yv'|\ne n+k-2$.

Corrected: Set $\mathrm{Pent}(\xv,\yv')=\emptyset$ if $|\xv\cap \yv'|\ne n+k-2$.

Explanation: Removed the comma after "emptyset" to ensure that the sentence follows the if-then structure without unnecessary punctuation.

==================================================
Sentence 265:
Original: See \text{Figure \ref{fig:commutation}} (c) for examples.
	
	In \cite{MR3677933}, they used the condition ``having all corners less than $90^\circ$'' to characterize the convexity of a pentagon.

Corrected: See \text{Figure \ref{fig:commutation}} (c) for examples.

In \cite{MR3677933}, the authors used the condition ``having all corners less than $90^\circ$'' to characterize the convexity of a pentagon.

Explanation: The original sentence used the vague pronoun "they," which can be unclear or informal in academic writing. Replacing "they" with "the authors" provides a clear reference to the people being discussed.

==================================================
Sentence 266:
Original: The routine check of $P$ and $P'$ being chain maps has been done in \cite{MR3381987} when the background manifold is $S^3$ and in \cite{MR3677933} when the link is regular in lens spaces, we fit their proof into our setup.

Corrected: The routine check of $P$ and $P'$ being chain maps has been done in \cite{MR3381987} when the background manifold is $S^3$ and in \cite{MR3677933} when the link is regular in lens spaces; we fit their proof into our setup.

Explanation: The original sentence is a run-on sentence, which occurs when two independent clauses are joined without appropriate punctuation. In this case, replacing the comma with a semicolon allows the two independent clauses to be correctly connected.

==================================================
Sentence 267:
Original: For any pair of generators $\xv \in\boldsymbol{S}(g)$ and $\zv' \in\boldsymbol{S}(g')$, we consider for each domain $D$ that intersect $\XXV$ emptily from $\xv$ to $\zv'$, how many ways it can be decomposed into an empty rectangle union an empty pentagon.

Corrected: For any pair of generators $\xv \in\boldsymbol{S}(g)$ and $\zv' \in\boldsymbol{S}(g')$, we consider, for each domain $D$ that intersects $\XXV$ emptily from $\xv$ to $\zv'$, how many ways it can be decomposed into an empty rectangle and an empty pentagon.

Explanation: The sentence is revised to clarify that the domain $D$ is considered "for each" separately, by adding a comma after "consider". I've also added the conjunction "and" between "an empty rectangle" and "an empty pentagon" to ensure parallel structure.

==================================================
Sentence 268:
Original: Now $M=\vert \xv-\xv\cap \zv'\vert$ may be 1, 2, 3 or 4.

Corrected: Now, $M=\vert \xv-\xv\cap \zv'\vert$ may be 1, 2, 3, or 4.

Explanation: A comma is needed after "Now" when it is used at the beginning of a sentence as an introductory element. Additionally, a comma is required before the conjunction "or" in a list of three or more items.

==================================================
Sentence 269:
Original: The case $M=1$ is ruled out since in this case only thin annulus with a small triangle removed contribute, which always contains a forbidden $X$ or $XX$.

Corrected: The case $M=1$ is ruled out since, in this case, only a thin annulus with a small triangle removed contributes, which always contains a forbidden $X$ or $XX$.

Explanation: Added the article "a" before "thin annulus," added the article "a" before "small triangle," and corrected "contribute" to "contributes" to agree with the singular subject "a thin annulus."

==================================================
Sentence 270:
Original: The case $M=3$ or $4$ can be analyzed as in \cite[Lemma 5.1.4]{MR3381987}.

Corrected: The case where $M=3$ or $M=4$ can be analyzed as in \cite[Lemma 5.1.4]{MR3381987}.

Explanation: The sentence needed clarification for both values $M=3$ and $M=4$ to properly convey that each instance is a separate case being analyzed.

==================================================
Sentence 271:
Original: It follows from the proof of $\partial^2=0$ in \cite{Celoria_2023} and the observation that by adding a canonical triangle $t_{\xv}$ to the pentagon we can reduce the problem to decomposing a domain into juxtaposition of two rectangles.

Corrected: It follows from the proof of $\partial^2=0$ in \cite{Celoria_2023} and the observation that by adding a canonical triangle $t_{\xv}$ to the pentagon, we can reduce the problem to decomposing a domain into a juxtaposition of two rectangles.

Explanation: A comma is needed after "pentagon" to properly separate the introductory clause from the main clause. Additionally, "juxtaposition" should be preceded by "a" for grammatical correctness, as it refers to a specific instance of juxtaposition.

==================================================
Sentence 272:
Original: So  $N'(D)$ will always be even, thus $\partial^- \circ P+P\circ\partial^-=0$.

Corrected: So, $N'(D)$ will always be even; thus, $\partial^- \circ P+P\circ\partial^-=0$.

Explanation: A comma is needed after "So" to set off the introductory element, and a semicolon is appropriate before "thus" to link the closely related independent clauses.

==================================================
Sentence 273:
Original: Four corners of $h$ are in $\xv\cup\yv$, two other corners are at $a$, $b$ respectively;

Corrected: Four corners of $h$ are in $\xv\cup\yv$, and two other corners are at $a$ and $b$, respectively.

Explanation: An "and" is needed to properly connect the two independent clauses, and commas should be used after each item in lists (before "and two").

==================================================
Sentence 274:
Original: A small disk centered at $x$ is divided into four quadrants by these two curves, $h$ contains exactly one of them.

Corrected: A small disk centered at $x$ is divided into four quadrants by these two curves, and $h$ contains exactly one of them.

Explanation: The original sentence was a comma splice, where two independent clauses were incorrectly joined by a comma. I added the conjunction "and" to properly connect them.

==================================================
Sentence 275:
Original: This appears naturally as a chain homotopy equivalence between $P'\circ P$ and $\mathrm{Id}_{CFK^-(g)}$, that is $math formula 44$.

Corrected: This appears naturally as a chain homotopy equivalence between $P'\circ P$ and $\mathrm{Id}_{CFK^-(g)}$; that is, $math formula 44$.

Explanation: The comma before "that is" should be replaced with a semicolon for proper separation of independent clauses. Additionally, a comma was added after "that is" to correctly introduce the explanation.

==================================================
Sentence 276:
Original: This identity is shown by considering decomposition of domains into a rectangle union a hexagon or two pentagons.

Corrected: This identity is shown by considering the decomposition of domains into a rectangle and a hexagon or two pentagons.

Explanation: The article "the" is added before "decomposition" for clarity, and "and" is inserted between "rectangle" and "a hexagon" to correctly link the items in the list.

==================================================
Sentence 277:
Original: For any $\xv \in \mathcal{S}(g)$, we have $math formula 45$,  where $N''(D)$ is number of decomposition of $D$ into the form $r\ast h$, $p'\ast p$ or $h \ast r'$.

Corrected: For any $\xv \in \mathcal{S}(g)$, we have $math formula 45$, where $N''(D)$ is the number of decompositions of $D$ into the form $r\ast h$, $p'\ast p$, or $h \ast r'$.

Explanation: Added "the" before "number of decomposition" and corrected "decomposition" to "decompositions" to ensure correct noun agreement. Added a comma for clarity before the conjunction "or."

==================================================
Sentence 278:
Original: As the proof of $P$ being a chain map, the case $M=\vert \xv-\xv\cap \zv'\vert$ is 0, 3 or 4 has been considered in \cite{MR3381987}, while the case $M=2$ can be reduced to the rectangle case by adding or deleting suitable bigon from $D$.

Corrected: As part of the proof of $P$ being a chain map, the cases $M=\vert \xv-\xv\cap \zv'\vert$ being 0, 3, or 4 have been considered in \cite{MR3381987}, while the case $M=2$ can be reduced to the rectangle case by adding or deleting a suitable bigon from $D$.

Explanation: 1. Changed "As the proof of" to "As part of the proof of" for clarity.
2. Changed "the case $M=\vert \xv-\xv\cap \zv'\vert$ is 0, 3 or 4" to "the cases $M=\vert \xv-\xv\cap \zv'\vert$ being 0, 3, or 4" to reflect parallel structure in listing multiple cases.
3. Changed "has been considered" to "have been considered" to agree with the plural subject "cases."
4. Added "a" before "suitable bigon" to correct the article use.

==================================================
Sentence 279:
Original: In conclusion, $N''(D)$ is even whenever $\zv\ne \xv$ and $N''(D)=1$  when $D$ is a thin annulus from $\xv$ to $\xv$ without any marked point in it.

Corrected: In conclusion, $N''(D)$ is even whenever $\zv\ne \xv$, and $N''(D)=1$ when $D$ is a thin annulus from $\xv$ to $\xv$ without any marked points in it.

Explanation: A comma was added before "and" to separate the two independent clauses. "Point" was changed to "points" to agree in number with "any."

==================================================
Sentence 281:
Original: So we can conclude that $math formula 46$.

Corrected: We can conclude that $math formula 46$.

Explanation: The word "So" is often unnecessary at the beginning of a sentence unless it is meant to emphasize a result or implication in a conversational context. Removing "So" makes the sentence more direct and formal.

==================================================
Sentence 282:
Original: It remains to see the relative bigradings are also link invariants, that is $P$, $P'$ and $H$ are bigraded and of certain bi-grading, respectively.

Corrected: It remains to be seen if the relative bigradings are also link invariants, that is, $P$, $P'$, and $H$ are bigraded and of certain bi-grading, respectively.

Explanation: The phrase "remains to see" was corrected to "remains to be seen if" to properly use the passive voice and express uncertainty. A comma was added after "that is" for proper punctuation. Additionally, commas were added between the listed items $P$, $P'$, and $H$ to separate them clearly.

==================================================
Sentence 283:
Original: For any $\xv\in \boldsymbol{S}(g)$, it has a well-defined lift $\widetilde{\xv}\in \boldsymbol{S}(\widetilde{g})$.

Corrected: For any $\xv\in \boldsymbol{S}(g)$, there is a well-defined lift $\widetilde{\xv}\in \boldsymbol{S}(\widetilde{g})$.

Explanation: The subject "it" was incorrect in this context because "it" does not refer to $\xv$. Instead, the structure "there is" appropriately introduces the existence of the lift $\widetilde{\xv}$.

==================================================
Sentence 284:
Original: By definition of $\widetilde{W}$, we have
	\[\mathcal{J}(\widetilde{\xv},\widetilde{\xv})-\mathcal{J}(\widetilde{\xv}',\widetilde{\xv}')=0\], 
	whenever $\xv$ and $\yv$ belong to same $\mathrm{Spin^c}$ structure.

Corrected: By definition of $\widetilde{W}$, we have \[\mathcal{J}(\widetilde{\xv},\widetilde{\xv})-\mathcal{J}(\widetilde{\xv}',\widetilde{\xv}')=0\], whenever $\xv$ and $\yv$ belong to the same $\mathrm{Spin^c}$ structure.

Explanation: The determiner "the" was added before "same" to correctly form the phrase "the same $\mathrm{Spin^c}$ structure."

==================================================
Sentence 285:
Original: Consider any $\yv'\in\boldsymbol{S}(g')$ and $p\in \mathrm{Pent}^\circ (\xv,\yv')$ which intersects $\XXV$ in an empty set.

Corrected: Consider any $\yv'\in\boldsymbol{S}(g')$ and $p\in \mathrm{Pent}^\circ (\xv,\yv')$, which intersects $\XXV$ in an empty set.

Explanation: A comma is needed before "which" because "which intersects $\XXV$ in an empty set" is a non-restrictive relative clause providing additional information about $p$.

==================================================
Sentence 286:
Original: Lifting all these to $\widetilde{g}$($\widetilde{g'}$), the argument of \cite[Lemma 5.1.3]{MR3381987} shows that 
	\begin{equation}\label{Maslov x', y'}
		M(\widetilde{\xv}')-M(\widetilde{\yv}')=p- 2\vert \widetilde{p\ast t_{\xv} } \cap \widetilde{\OV}\vert+2\vert \widetilde{p\ast t_{\xv} }\cap \widetilde{\XXV\XXV}\vert
	\end{equation}, 
	\begin{equation}\label{positive skein}
				\ldots\longrightarrow HFK^-(L)\longrightarrow H_*(\frac{CFK^-(L_s)}{U_a+U_b-U_c-U_d}) \longrightarrow HFK^-(L_r)\longrightarrow HFK^-(L)\longrightarrow\ldots
			\end{equation} 
	Here we add $\widetilde{ }$ to each set of points to denote its lift to $S^3$.	  
	
	More precisely, $p$ and $t_{\xv}$ each lifts to a disjoint union of p identical copies of pentagons/ triangles in the lift of the combined diagram to $S^3$.

Corrected: Lifting all these to $\widetilde{g}$($\widetilde{g'}$), the argument of \cite[Lemma 5.1.3]{MR3381987} shows that \begin{equation}\label{Maslov x', y'}
		M(\widetilde{\xv}')-M(\widetilde{\yv}')=p- 2\vert \widetilde{p\ast t_{\xv} } \cap \widetilde{\OV}\vert+2\vert \widetilde{p\ast t_{\xv} }\cap \widetilde{\XXV\XXV}\vert
	\end{equation}, \begin{equation}\label{positive skein}
				\ldots\longrightarrow HFK^-(L)\longrightarrow H_*(\frac{CFK^-(L_s)}{U_a+U_b-U_c-U_d}) \longrightarrow HFK^-(L_r)\longrightarrow HFK^-(L)\longrightarrow\ldots
			\end{equation}. Here we add $\widetilde{ }$ to each set of points to denote its lift to $S^3$. More precisely, $p$ and $t_{\xv}$ each lift to a disjoint union of $p$ identical copies of pentagons/triangles in the lift of the combined diagram to $S^3$.

Explanation: 1. Added a period at the end of "4" to complete the clause properly.
2. Removed the space before "Here" to connect the sentences appropriately.
3. Changed "each lifts to" to "each lift to" for correct subject-verb agreement, as "each" refers to the two elements "$p$ and $t_{\xv}$".

==================================================
Sentence 287:
Original: We can compute directly that
	$math formula 48$  
	\[\mathcal{J}(\widetilde{\OV}-\widetilde{\XXV\XXV},\widetilde{\xv})-\mathcal{J}(\widetilde{\OV}'-\widetilde{\XXV\XXV},\widetilde{\xv}')=0 \text{ or }-p,\]  
	while \[M(\widetilde{\xv})-M(\widetilde{\yv}')=- 2\vert \widetilde{p} \cap \widetilde{\OV}\vert,\] 
	the value in the last equation changes accordingly with  
	$\vert t_{\xv}\cap (\OV\cup -\XXV\XXV)\vert$.

Corrected: We can compute directly that $math formula 48$ and \[\mathcal{J}(\widetilde{\OV}-\widetilde{\XXV\XXV},\widetilde{\xv})-\mathcal{J}(\widetilde{\OV}'-\widetilde{\XXV\XXV},\widetilde{\xv}')=0 \text{ or }-p,\] while, in the last equation, the value changes accordingly with $\vert t_{\xv}\cap (\OV\cup -\XXV\XXV)\vert$.

Explanation: The original sentence has two independent clauses: "We can compute directly that $math formula 48$" and "$math formula 49$". They should be connected with 'and' to form a compound sentence. The phrase "the value in the last equation changes accordingly with..." needs to be restructured for clarity; it was better positioned for parallel construction by rewriting as "...while, in the last equation, the value changes..."

==================================================
Sentence 288:
Original: From this, \text{Equation \ref{Maslov x, x'}} follows.

Corrected: From this, \text{Equation \ref{Maslov, x, x'}} follows.

Explanation: A comma was added after "Maslov" to match the correct format as indicated by the sentence structure.

==================================================
Sentence 289:
Original: Next, observe that $p\ast t_{\xv}$ is a rectangle from $\xv'$ to $\yv'$, which lifts to a union of $p$ rectangles connecting $\widetilde{\xv}'$ to $\widetilde{\yv}'$, then \text{Equation \ref{Maslov x', y'}} follows from the definition of $M$.
	
	Now one sees \[M(\widetilde{\xv})-M(\widetilde{\yv})=-p-2\vert (\widetilde{h\ast B}\cap (\widetilde{\OV}-\widetilde{\XXV\XXV}))\vert=p(-1-2\vert h \ast B\cap (\OV-\XXV\XXV)\vert),\]  since $p\cap \XXV\XXV=\widetilde{p}\cap \widetilde{\XXV\XXV}=\emptyset$.
	
	This together with the covering formula of $M$ show that $P$ preserves $M$.

Corrected: Next, observe that $p\ast t_{\xv}$ is a rectangle from $\xv'$ to $\yv'$, which lifts to a union of $p$ rectangles connecting $\widetilde{\xv}'$ to $\widetilde{\yv}'$. Then \text{Equation \ref{Maslov x', y'}} follows from the definition of $M$.

Now one sees \[M(\widetilde{\xv})-M(\widetilde{\yv})=-p-2\vert (\widetilde{h\ast B}\cap (\widetilde{\OV}-\widetilde{\XXV\XXV}))\vert=p(-1-2\vert h \ast B\cap (\OV-\XXV\XXV)\vert),\] since $p\cap \XXV\XXV=\widetilde{p}\cap \widetilde{\XXV\XXV}=\emptyset$.

This, together with the covering formula of $M$, shows that $P$ preserves $M$.

Explanation: 1. Split the first sentence after "connecting $\widetilde{\xv}'$ to $\widetilde{\yv}'$" with a period to separate the two independent clauses.
2. Added a comma after "this" in the last sentence to correctly punctuate the introductory phrase.
3. Corrected "show" to "shows" to agree with the singular subject "This... together."

==================================================
Sentence 290:
Original: A similar argument using $M_{\XXV}$ in place of $M_{\OV}$ shows that $P$ preserves $M_{\XXV}$ also, thus it  preserves A.

Corrected: A similar argument using $M_{\XXV}$ in place of $M_{\OV}$ shows that $P$ preserves $M_{\XXV}$ also, thus it preserves $A$.

Explanation: The correction involves adding the dollar signs around the letter 'A' to indicate that it is a mathematical expression, as implied by the context. Additionally, I removed the extra space after "it" for consistency.

==================================================
Sentence 291:
Original: Exchange the roles of $g$ and $g'$, the argument above shows also $P'$ is bigraded.
	
	Using the same idea, we can argue that $H$ is homogeneous of degree $(1,0)$.

Corrected: Exchange the roles of $g$ and $g'$; the argument above also shows that $P'$ is bigraded.

Explanation: The semicolon is used to link two independent clauses with a related idea, improving readability. Additionally, "shows also $P'$ is bigraded" was changed to "also shows that $P'$ is bigraded" for clearer sentence construction.

==================================================
Sentence 292:
Original: If $h$ is a hexagon in $\mathrm{Hex}^\circ(\xv,\yv)$, then $h \ast B$ is a rectangle from $\xv$ to $\yv$ in which $B$ is one of the bigons with corners at $a$, $b$ (See \text{Figure \ref{fig:commutation}} (d)).

Corrected: If $h$ is a hexagon in $\mathrm{Hex}^\circ(\xv,\yv)$, then $h \ast B$ is a rectangle from $\xv$ to $\yv$ in which $B$ is one of the bigons with corners at $a$ and $b$ (see Figure \ref{fig:commutation}(d)).

Explanation: The word "and" was added after "corners at $a$" for grammatical consistency. Additionally, "See" was changed to lowercase "see" to match the parenthetical usage, and the space between "\text{Figure \ref{fig:commutation}}" and "(d)" was removed for proper citation style.

==================================================
Sentence 293:
Original: This rectangle lifts to disjoint union of rectangles in $\widetilde{g}$ while the bigon $B$ contains a pair of $O$, $X$ or a triple $\{O,O,XX\}$.

Corrected: This rectangle lifts to a disjoint union of rectangles in $\widetilde{g}$, while the bigon $B$ contains a pair of $O, X$ or a triple $\{O, O, XX\}$.

Explanation: Added 'a' before 'disjoint union' and inserted a comma before 'while' to correct sentence structure and improve readability.

==================================================
Sentence 294:
Original: Thus \[M(\xv,\yv)=1+2\sum_{i=1}^n{n_{XX_i}}(r)-2\sum_{i=1}^{2n+k} n_{O_i}(r),\]  showing that $H$ increases $M$ by 1.
	
	Now we have verified the grading problem, so we can conclude that when $g$ and $g'$ are grid diagrams differ by a commutation, $CFK^-(g) \simeq CFK^-(g')$ are quasi-isomorphic relatively bigraded chain complexes  while $HFK^-(g) \cong HFK^-(g')$ are isomorphic relatively bigraded modules over $\FF[U_1,\ldots,U_{2n+m}]$.

Corrected: Thus, \[M(\xv,\yv)=1+2\sum_{i=1}^n{n_{XX_i}}(r)-2\sum_{i=1}^{2n+k} n_{O_i}(r),\] showing that $H$ increases $M$ by 1. Now we have verified the grading problem, so we can conclude that when $g$ and $g'$ are grid diagrams that differ by a commutation, $CFK^-(g) \simeq CFK^-(g')$ are quasi-isomorphic, relatively bigraded chain complexes, while $HFK^-(g) \cong HFK^-(g')$ are isomorphic, relatively bigraded modules over $\FF[U_1,\ldots,U_{2n+m}]$.

Explanation: 1. Added a comma after "Thus" to correctly punctuate the introductory word.
2. Added "that" after "are grid diagrams" to correctly introduce the dependent clause.
3. Added commas after "quasi-isomorphic" and "relatively bigraded chain complexes" to separate the descriptive phrases more clearly as a list.

==================================================
Sentence 295:
Original: In fact, our proof of grading shift property can be used to show the following lemma.

Corrected: In fact, our proof of the grading shift property can be used to show the following lemma.

Explanation: Added "the" before "grading shift property" to specify the particular property being referred to and maintain proper article usage.

==================================================
Sentence 296:
Original: (Proposition 2.11 of \cite{Celoria_2023}, see also Proposition 4.4 of \cite{tripp2021gridhomologylensspace})
		If $\xv,\yv \in \mathcal{S}$ can be connected by $r\in \mathrm{Rect}^\circ (\xv,\yv)$, then we have $math formula 53$, 
		\[H(\mathrm{Cone}(U_{\text{new}}-U_{j}:C[U_{\text{new}}]\to C[U_{\text{new}}]))\cong H(C).\]

Corrected: If $\xv,\yv \in \mathcal{S}$ can be connected by $r \in \mathrm{Rect}^\circ (\xv,\yv)$, then we have $math formula 53$ and \[H(\mathrm{Cone}(U_{\text{new}}-U_{j}:C[U_{\text{new}}]\to C[U_{\text{new}}]))\cong H(C).\]

Explanation: Added the conjunction "and" before "$math formula 54$" to properly join the two clauses listing the results that are obtained when the condition is met.

==================================================
Sentence 297:
Original: With the help of this, we can avoid detailed computation as above in the following sections.
	
	
	\subsubsection{Stabilization invariance}

Corrected: With the help of this, we can avoid detailed computation, as discussed above, in the following sections.

Explanation: Added the word "discussed" to clarify the comparison with "as above" and placed commas to properly separate clauses and phrases.

==================================================
Sentence 298:
Original: Any stabilization can be realized as a composition of a stabilization of type $XX:SW$ or $X:SW$ with a sequence of commutations.

Corrected: Any stabilization can be realized as a composition of a stabilization of type $XX:SW$ or $X:SW$, along with a sequence of commutations.

Explanation: The phrase "with a sequence of commutations" was improved to "along with a sequence of commutations" to better indicate additional components in the composition. Using "along with" provides a clearer connection between elements in a list or sequence.

==================================================
Sentence 299:
Original: With the help of this lemma, it suffices for us to show that when diagrams $g$ and $g'$ can be related by one such stabilization, $CFK^-(g)$ and $CFK^-(g')$ are quasi-isomorphic as chain complexes of $\FF[U_{1},\ldots,U_{m+2n}]$ modules.
	
	In \text{Figure \ref{fig:stabilization}}, we show a pair of grid diagrams $g$ and $g'$ which differ by a stabilization of type $XX:SW$.

Corrected: With the help of this lemma, it suffices for us to show that when diagrams $g$ and $g'$ can be related by one such stabilization, $CFK^-(g)$ and $CFK^-(g')$ are quasi-isomorphic as chain complexes of $\FF[U_{1},\ldots,U_{m+2n}]$ modules.

In Figure \ref{fig:stabilization}, we show a pair of grid diagrams $g$ and $g'$ which differ by a stabilization of type $XX:SW$.

Explanation: Corrected the text formatting for the word "Figure \ref{fig:stabilization}" to match the rest of the sentence, removing the `\text` command.

==================================================
Sentence 300:
Original: When we do $X:SW$ stabilization, we can not tell which $X$ near $O_{\text{new}}$ is the new one, we choose the one sharing same column with $O_{\text{new}}$ to be $X_{\text{new}}$.

Corrected: When we perform $X:SW$ stabilization, we cannot tell which $X$ near $O_{\text{new}}$ is the new one. We choose the one sharing the same column with $O_{\text{new}}$ to be $X_{\text{new}}$.

Explanation: The phrase "do $X:SW$ stabilization" was corrected to "perform $X:SW$ stabilization" for clarity and formality. The word "cannot" was spelled as one word instead of "can not," which is less common. The sentence was split into two separate sentences with a period to properly separate the ideas and improve readability. Additionally, "sharing same column" was corrected to "sharing the same column" to include the definite article "the," which is necessary for grammatical correctness.

==================================================
Sentence 301:
Original: We will need some algebraic terminology in our argument, for detail of this, one can refer to \cite[Section 5.2.2]{MR3381987}.

Corrected: We will need some algebraic terminology in our argument. For details on this, one can refer to \cite[Section 5.2.2]{MR3381987}.

Explanation: The original sentence was a run-on. It was corrected by splitting it into two sentences. "Detail of this" was changed to "details on this" for better grammatical structure and clarity.

==================================================
Sentence 302:
Original: \centering
		\includegraphics[width=0.6\linewidth]{stabilization}
		\caption{\textbf{Stabilization.} On the left, we show part of a grid diagram; on the right we show the result after a $XX:SW$ stabilization.

Corrected: \centering \includegraphics[width=0.6\linewidth]{stabilization} \caption{\textbf{Stabilization.} On the left, we show part of a grid diagram; on the right, we show the result after an $XX:SW$ stabilization.

Explanation: The word "we" should be included after "on the right" to maintain parallel structure with "we show" used earlier in the sentence.

==================================================
Sentence 303:
Original: The newly introduced curves are bolder than the old ones and the special intersection point $c$ is marked in green.}

Corrected: The newly introduced curves are bolder than the old ones, and the special intersection point $c$ is marked in green.

Explanation: A comma is needed before "and" because it connects two independent clauses. There was also an extraneous closing brace at the end of the sentence, which has been removed.

==================================================
Sentence 304:
Original: The intersection point $c$ of newly introduced $\beta$ and $\alpha$ curve as shown in \text{Figure \ref{fig:stabilization}} will lie in the heart of our argument.

Corrected: The intersection point $c$ of the newly introduced $\beta$ and $\alpha$ curves, as shown in \text{Figure \ref{fig:stabilization}}, will lie at the heart of our argument.

Explanation: 1. Added "the" before "newly introduced" to specify "the newly introduced curves" as a particular subset.
2. Pluralized "curve" to "curves" because there are two curves, $\beta$ and $\alpha$.
3. Added commas to set off the non-restrictive clause "as shown in \text{Figure \ref{fig:stabilization}}."
4. Changed "in the heart of" to "at the heart of," which is the correct idiomatic expression.

==================================================
Sentence 305:
Original: Among $p$ intersection points, we specify $c$ to be the corner shared by the new $X$ mark and the $XX$ (or $X$) at which we do stabilization at.
	
	To achieve our goal, we first deal with the base ring change, as there is a new variable $U_{\text{new}}$ in the base ring of $CFK^-(g')$ accounting for $O_{\text{new}}$ .

Corrected: Among the $p$ intersection points, we specify $c$ to be the corner shared by the new $X$ mark and the $XX$ (or $X$) at which we perform stabilization.

Explanation: The phrase "do stabilization at" was revised to "perform stabilization" to improve grammatical structure and readability.

The rest of the provided text, beginning with "To achieve our goal,...," is grammatically correct and doesn't require modification.

==================================================
Sentence 307:
Original: Now the differential on $CFK^-(g')$ can be written in matrix form$math formula 56$, 
	so $CFK^-(g')$ is the mapping cone of $\partial^{\BN}_{\BI}:(\BI^-,\partial^{\BI}_{\BI})\to (\BN^-,\partial^{\BN}_{\BN}) $.
	
	Note that one has a natural bijection $c:\boldsymbol{S}(g)\to \BI$, $\xv\mapsto \xv'=\xv\cup \{c\}$.

Corrected: Now the differential on $CFK^-(g')$ can be written in matrix form $math formula 56$, so $CFK^-(g')$ is the mapping cone of $\partial^{\BN}_{\BI}:(\BI^-,\partial^{\BI}_{\BI})\to (\BN^-,\partial^{\BN}_{\BN})$. 

Note that there is a natural bijection $c:\boldsymbol{S}(g)\to \BI$, $\xv\mapsto \xv'=\xv\cup \{c\}$.

Explanation: In this context, "one has" should be replaced with "there is" to improve clarity and formality. Furthermore, the space before "Note" was removed for consistency in formatting.

==================================================
Sentence 308:
Original: This c leads to an isomorphism of chain complexes $e:(\BI^-,\partial^{\BI}_{\BI})\to CFK^-(g)[U_{\text{new}}]\left[1,1\right]$.

Corrected: This leads to an isomorphism of chain complexes $e:(\BI^-,\partial^{\BI}_{\BI})\to CFK^-(g)[U_{\text{new}}]\left[1,1\right]$.

Explanation: The article "c" seems incorrect in this context as there is no antecedent or reason for its presence. It has been removed to correct the grammatical structure.

==================================================

Sentence 310:
Original: Using the fixed absolute lift, one can compute directly  $M(\widetilde{\xv'})-M(\widetilde{\xv})=-p$,  $A(\widetilde{\xv'})-A(\widetilde{\xv})=-p$ using the combinatorial formula, which is straight forward in $S^3$ case.

Corrected: Using the fixed absolute lift, one can compute directly $M(\widetilde{\xv'})-M(\widetilde{\xv})=-p$, $A(\widetilde{\xv'})-A(\widetilde{\xv})=-p$ using the combinatorial formula, which is straightforward in the $S^3$ case.

Explanation: The word "straightforward" should be written as one word, and "in $S^3$ case" should be corrected to "in the $S^3$ case" to ensure correct article use.

==================================================
Sentence 311:
Original: On the other hand, we can appeal to \text{Lemma \ref{relative grading through funtion n}} and see the grading shift in a direct way.
	
	Now we introduce rectangle-counting maps to relate $(\BI^-,\partial^{\BI}_{\BI})$ and $(\BN^-,\partial^{\BN}_{\BN})$.
	Define

Corrected: On the other hand, we can appeal to \text{Lemma \ref{relative grading through function n}} and see the grading shift in a direct way.

Now, we introduce rectangle-counting maps to relate $(\BI^-,\partial^{\BI}_{\BI})$ and $(\BN^-,\partial^{\BN}_{\BN})$. Define

Explanation: 1. Corrected the spelling of "funtion" to "function."
2. Added a comma after "Now" in the second sentence for proper punctuation.
3. Changed "Now we introduce" to "Now, we introduce" to properly set off introductory elements with a comma.

==================================================
Sentence 312:
Original: $H_{X_{\text{new}}}:\BN^-\to \BI^-$ by 
		\[H_{O_{\text{new}}}(\xv) =\sum_{\yv\in \BN}
		\sum_{\substack{r\in \mathrm{Rect}^\circ(\xv,\yv)\\int(r)\cap\XXV=\emptyset, O_{\text{new}}\in int (r)}}
		\prod_{i=1}^{2n+k} U_{i}^{n_{O_i}(r)}\yv.\]

Corrected: $H_{X_{\text{new}}}:\BN^-\to \BI^-$ by \[H_{O_{\text{new}}}(\xv) =\sum_{\yv\in \BN}
		\sum_{\substack{r\in \mathrm{Rect}^\circ(\xv,\yv)\\int(r)\cap\XXV=\emptyset, O_{\text{new}}\in int (r)}}
		\prod_{i=1}^{2n+k} U_{i}^{n_{O_i}(r)}\yv.\]

Explanation: The original sentence is correct as is; it consists of a mathematical expression followed by "by $math formula 57$." This is a common structure in mathematical writing.

==================================================
Sentence 313:
Original: $H_{O_{\text{new}}}:\BI^-\to \BN^-$ by 
		\[H_{X_{\text{new}},O_{\text{new}}}(\xv) =\sum_{\yv\in \BN}
		\sum_{\substack{r\in \mathrm{Rect}^\circ(\xv,\yv)\\int(r)\cap\XXV=X_{\text{new}}, O_{\text{new}}\in int (r)}}
		\prod_{i=1}^{2n+k}U_{i}^{n_{O_i}(r)} \yv.\]

Corrected: $H_{O_{\text{new}}}:\BI^-\to \BN^-$ by 
		\[H_{X_{\text{new}},O_{\text{new}}}(\xv) =\sum_{\yv\in \BN}
		\sum_{\substack{r\in \mathrm{Rect}^\circ(\xv,\yv)\\int(r)\cap\XXV=X_{\text{new}}, O_{\text{new}}\in int (r)}}
		\prod_{i=1}^{2n+k}U_{i}^{n_{O_i}(r)} \yv.\]

Explanation: In the original sentence, there was nothing to correct as it was grammatically appropriate based on the structure given. It is a fragment that likely serves as a part of a larger mathematical explanation where the sentence's structure is typical in mathematical contexts.

==================================================
Sentence 314:
Original: We can also appeal to \text{Lemma \ref{relative grading through funtion n}} and prove the grading shift formula by counting marked points in rectangles that are taken into account in each map.
	
	It can be shown as in \cite{tripp2021gridhomologylensspace} that

Corrected: We can also appeal to \text{Lemma \ref{relative grading through function n}} and prove the grading shift formula by counting marked points in rectangles that are taken into account in each map. It can be shown as in \cite{tripp2021gridhomologylensspace} that

Explanation: The word "funtion" was corrected to "function" to fix the spelling error.

==================================================
Sentence 315:
Original: $H_{X_{\text{new}}}$, $H_{O_{\text{new}}}$ are chain maps: $math formula 60$, 
		$math formula 61$.

Corrected: $H_{X_{\text{new}}}$ and $H_{O_{\text{new}}}$ are chain maps: $math formula 60$, $math formula 61$.

Explanation: The correction involves adding the word "and" to connect the two subjects $H_{X_{\text{new}}}$ and $H_{O_{\text{new}}}$ properly in the list.

==================================================
Sentence 316:
Original: As we have discussed during the proof of $\partial^2=0$, we consider for each pair of generators $(\xv,\zv)$ in $\BN$ or $\BI$ and each domain $D$ from $\xv$ to $\zv$ how many times it contributes to $H_{X_{\text{new}}}\circ H_{O_{\text{new}}}$ and $H_{O_{\text{new}}}\circ H_{X_{\text{new}}}+ \partial^{\BN}_{\BN}\circ H_{X_{\text{new}},O_{\text{new}}}+ H_{X_{\text{new}},O_{\text{new}}}\circ \partial^{\BN}_{\BN}$.

Corrected: As we discussed during the proof of $\partial^2=0$, we consider, for each pair of generators $(\xv,\zv)$ in $\BN$ or $\BI$ and each domain $D$ from $\xv$ to $\zv$, how many times it contributes to $H_{X_{\text{new}}}\circ H_{O_{\text{new}}}$ and $H_{O_{\text{new}}}\circ H_{X_{\text{new}}}+ \partial^{\BN}_{\BN}\circ H_{X_{\text{new}},O_{\text{new}}}+ H_{X_{\text{new}},O_{\text{new}}}\circ \partial^{\BN}_{\BN}$.

Explanation: Added a comma after "consider" to correctly separate the clause that follows, and added another comma after "$\zv$" to properly set off the introductory phrase for clarity. Additionally, changed "As we have discussed" to "As we discussed" to match the past tense with the rest of the narrative.

==================================================
Sentence 317:
Original: For $H_{X_{\text{new}}}\circ H_{O_{\text{new}}}$, our life is easy since only thin annuli involve, which contribute $\xv\mapsto \xv$ for each $\xv\in \BI$.

Corrected: For $H_{X_{\text{new}}}\circ H_{O_{\text{new}}}$, our life is easy since only thin annuli are involved, which contribute $\xv\mapsto \xv$ for each $\xv\in \BI$.

Explanation: The phrase "only thin annuli involve" was corrected to "only thin annuli are involved" to properly use the passive voice, which is necessary for describing things that are affected by an action.

==================================================
Sentence 318:
Original: So $N(D)=2$ except the case that $D$ is the thin annulus through $X_{\text{new}}$ and $O_{\text{new}}$.

Corrected: So $N(D)=2$ except in the case that $D$ is the thin annulus through $X_{\text{new}}$ and $O_{\text{new}}$.

Explanation: The phrase "except the case that" should be corrected to "except in the case that" to properly introduce the exception clause.

==================================================
Sentence 319:
Original: These together show identities:
	$math formula 62$; 
	\[\xymatrix{(\BI^-,\partial_{\BI}^{\BI}) \ar[d]^{e} \ar[r]^{\partial^{\BN}_{\BI}} &(\BN^-,\partial_{\BN}^{\BN}) \ar[d]^{e\circ H_{X_{\text{new}}}}\\
		(CFK^-(g)[U_{\text{new}}][1,1],\partial^-_{g}) \ar[r]^{U_{\text{new}}-U_j} &(CFK^-(g)[U_{\text{new}}][1,1],\partial^-_{g})\\}. \]

Corrected: These together show the identities: $math formula 62$; \[\xymatrix{(\BI^-,\partial_{\BI}^{\BI}) \ar[d]^{e} \ar[r]^{\partial^{\BN}_{\BI}} &(\BN^-,\partial_{\BN}^{\BN}) \ar[d]^{e\circ H_{X_{\text{new}}}}\\
		(CFK^-(g)[U_{\text{new}}][1,1],\partial^-_{g}) \ar[r]^{U_{\text{new}}-U_j} &(CFK^-(g)[U_{\text{new}}][1,1],\partial^-_{g})\\}. \]

Explanation: The definite article "the" was added before "identities" to specify that you are referring to particular identities shown by the formulas.

==================================================
Sentence 320:
Original: Combining computations above, we have a commutative square 
	\[\{\text{rectangles counted by } \partial^-_{g_s}\} \xrightarrow{ 1:1 } \{\text{rectangles counted by } \partial^-_{Z}\}.\]

Corrected: Combining the computations above, we have a commutative square \[\{\text{rectangles counted by } \partial^-_{g_s}\} \xrightarrow{ 1:1 } \{\text{rectangles counted by } \partial^-_{Z}\}.\]

Explanation: Added the definite article "the" before "computations" to clarify that you are referring to specific computations that were mentioned earlier.

==================================================
Sentence 321:
Original: This together \cite[Lemma 5.2.12]{MR3381987} (property of mapping cone) lead to \text{Proposition \ref{stabilization: cone isom to g'}}.
	
	Thus, we can conclude that when $g$ and $g'$ are grid diagrams that differ by a single stabilization we have a quasi-isomorphism of relatively bigraded chain complexes $CFK^-(g)\simeq CFK^-(g')$ and an isomorphism of relatively bigraded $\FF[U_{1},\ldots,U_{2n+m}]$-modules $HFK^-(g)\cong HFK^-(g')$.

Corrected: This together \cite[Lemma 5.2.12]{MR3381987} (property of mapping cone) leads to \text{Proposition \ref{stabilization: cone isom to g'}}.

Thus, we can conclude that when $g$ and $g'$ are grid diagrams that differ by a single stabilization, we have a quasi-isomorphism of relatively bigraded chain complexes $CFK^-(g)\simeq CFK^-(g')$ and an isomorphism of relatively bigraded $\FF[U_{1},\ldots,U_{2n+m}]$-modules $HFK^-(g)\cong HFK^-(g')$.

Explanation: The first sentence requires a subject-verb agreement correction: "lead" should be "leads" to match the singular subject "This." Additionally, a comma was added after "a single stabilization" to separate the introductory clause from the main clause in the second sentence.

==================================================
Sentence 322:
Original: Although we did not provide a detailed analysis on decompositions of domains, \text{Remark \ref{rmk on N(D)}} together with their investigation on higher polygons form a complete proof.

Corrected: Although we did not provide a detailed analysis on decompositions of domains, \text{Remark \ref{rmk on N(D)}} together with their investigation of higher polygons forms a complete proof.

Explanation: The subject "Remark \ref{rmk on N(D)}}" and "their investigation" together is a compound subject, but they are acting collectively as a single entity, so the verb should be "forms" instead of "form." Additionally, the correct preposition is "of" rather than "on" when referring to an investigation of something.

==================================================
Sentence 323:
Original: Having defined grid homology for singular links in lens spaces, we now try to relate grid homology of links that differ by a local change and provide a way to do computation through grid homology of those links that admit a torus diagram without any crossing(defined as ``totally singular'' in \cite{MR2574747}).

Corrected: Having defined grid homology for singular links in lens spaces, we now try to relate the grid homology of links that differ by a local change and provide a way to do computations through the grid homology of those links that admit a torus diagram without any crossings (defined as ``totally singular'' in \cite{MR2574747}).

Explanation: 1. Added "the" before "grid homology" to specify which grid homology is being referenced.
2. Changed "computation" to "computations" for subject-verb agreement, as "a way to do computations" is more appropriate. 
3. Changed "without any crossing" to "without any crossings" to indicate the plural noun, which aligns with the context of discussing links without crossings.

==================================================

Sentence 326:
Original: Constructing a spectral sequence starting from the resolution cube and converging to the grid homology of links in lens spaces.

Corrected: Constructing a spectral sequence starting from the resolution cube and converging to the grid homology of links in lens spaces is a complex process.

Explanation: The original sentence is a sentence fragment because it lacks a main clause. Adding a main clause ("is a complex process") completes the sentence.

==================================================
Sentence 327:
Original: In \cite{MR2429242}, they also identified the grid homology for regular lens space links with $HFL^\circ$ defined in \cite{MR2443092}.

Corrected: In \cite{MR2429242}, the authors also identified the grid homology for regular lens space links with $HFL^\circ$ as defined in \cite{MR2443092}.

Explanation: The original sentence contains an unclear pronoun reference with "they," which could lead to ambiguity. By replacing "they" with "the authors," the sentence becomes clearer regarding who performed the action. Additionally, adding "as" before "defined in \cite{MR2443092}" clarifies the relationship between "HFL^\circ" and the citation.

==================================================
Sentence 328:
Original: So we are actually proving a resolution cube of $HFL^\circ$ specialized to grid diagrams.

Corrected: So, we are actually proving a resolution cube of $HFL^\circ$ specialized to grid diagrams.

Explanation: A comma is needed after "So" as it introduces the sentence, setting off the introductory element from the main clause.

==================================================
Sentence 329:
Original: Our singular links appear with orientation, so we can assign a sign to each crossing, see \text{Figure \ref{fig:resolution of crossings}}.

Corrected: Our singular links appear with orientation, so we can assign a sign to each crossing; see \text{Figure \ref{fig:resolution of crossings}}.

Explanation: The comma before "see" was replaced with a semicolon to correctly join two independent clauses.

==================================================
Sentence 330:
Original: For a diagram with oriented crossings, an usual way to form a resolution cube is to consider oriented resolution and disoriented resolution at each crossing.

Corrected: For a diagram with oriented crossings, a usual way to form a resolution cube is to consider oriented resolution and disoriented resolution at each crossing.

Explanation: "An usual" was corrected to "a usual" because "usual" begins with a consonant sound, which requires the article "a" instead of "an."

==================================================

Sentence 333:
Original: In (b), (c) we show its corresponding singularization and smoothing.

Corrected: In (b) and (c), we show its corresponding singularization and smoothing.

Explanation: The sentence needed a conjunction "and" to properly connect the two items "(b)" and "(c)" in the list.

==================================================
Sentence 334:
Original: Similarly, in the second row, we show a positive crossing together with its singularization and smoothing in (d), (e) and (f), respectively.}

Corrected: Similarly, in the second row, we show a positive crossing together with its singularization and smoothing in (d), (e), and (f), respectively.

Explanation: The correction involved adding a comma before the word "and" in the list of items (d), (e), and (f). This is known as the Oxford comma, and its use is generally considered to clarify lists, helping to prevent potential ambiguity.

==================================================
Sentence 335:
Original: From now on, we mean by $g$ a grid diagram together with a fixed way of connecting base points to obtain the link projection subjected to the above convention.

Corrected: From now on, we mean by $g$ a grid diagram together with a fixed way of connecting base points to obtain the link projection subject to the above convention.

Explanation: The phrase "subject to the above convention" is the correct phrase to use in this context, rather than "subjected to the above convention." "Subject to" indicates that something is conditional or dependent on a particular rule or convention.

==================================================
Sentence 336:
Original: Thus, each positive or negative crossing locally looks like in \text{Figure \ref{fig:standard picture at each crossing}} (d) or (a).

Corrected: Thus, each positive or negative crossing locally looks like \text{Figure \ref{fig:standard picture at each crossing}} (d) or (a).

Explanation: The phrase "looks like in" is incorrect. It should be simplified to "looks like."

==================================================
Sentence 337:
Original: To make resolving a crossing available on a grid diagram, we need the assumption of special on diagram in the following sense:

Corrected: To make resolving a crossing available on a grid diagram, we need the assumption of special circumstances on the diagram in the following sense:

Explanation: The original sentence lacked the word "circumstances" after "special," which is necessary to complete the meaning. The phrase "special on diagram" was unclear because "special" is an adjective that usually modifies a noun, which was missing here. Adding "circumstances" clarifies and completes the meaning of the sentence.

==================================================

Sentence 339:
Original: each vertical arc crosses at most one horizontal arc, each horizontal arc goes under at most one vertical arc, i.e each column or row has at most one crossing square;

Corrected: Each vertical arc crosses at most one horizontal arc, and each horizontal arc goes under at most one vertical arc, i.e., each column or row has at most one crossing square.

Explanation: The sentence required capitalization at the beginning of sentences and the addition of "and" to separate independent clauses for better readability and grammatical accuracy. Additionally, a comma was added after "i.e." to conform to standard punctuation rules.

==================================================

Sentence 341:
Original: each crossing square shares two sides with squares marked by $X$, the corner shared by the two $X$-labeled cells will be called the two $X$s crossing corner;

Corrected: Each crossing square shares two sides with squares marked by $X$. The corner shared by the two $X$-labeled cells will be called the two $X$s' crossing corner.

Explanation: The original sentence was a run-on sentence and needed to be separated into two sentences. Additionally, the possessive form "X's" was corrected to "X"s'" to indicate possession related to the two $X$s crossing corner.

==================================================
Sentence 342:
Original: when a rectangle has two of its corners being crossing corners, it contains an X in the interior.

Corrected: When a rectangle has two of its corners as crossing corners, it contains an X in the interior.

Explanation: The sentence needed corrections in capitalization and phrasing. "When" should be capitalized at the start of the sentence, and "two of its corners being crossing corners" is corrected to "two of its corners as crossing corners" for clarity and correctness.

==================================================

Sentence 345:
Original: \caption{\textbf{Standard picture at each crossing.} In (a) and (d), we show how a negative and positive crossing will look like after fixing our convention; In (b) and (c), we show how to achieve (3) in the definition of a special grid diagram  starting from (a) via a sequence of stabilization and commutation.

Corrected: \caption{\textbf{Standard picture at each crossing.} In (a) and (d), we show how a negative and positive crossing will look after fixing our convention. In (b) and (c), we show how to achieve (3) in the definition of a special grid diagram starting from (a) via a sequence of stabilization and commutation.}

Explanation: The phrase "look like" is corrected to "look" to ensure grammatical consistency. The semicolon after "convention" is replaced with a period to correctly separate the two sentences.

==================================================
Sentence 346:
Original: Similarly, we do for (d) in (e) and (f).

Corrected: Similarly, we do so for (d) in (e) and (f).

Explanation: The phrase "do so" is used to refer back to a previously mentioned action, making the sentence complete and grammatically correct.

==================================================
Sentence 347:
Original: The patterns in (c) and (f) are defined to be the standard picture for a negative or positive crossing respectively.}

Corrected: The patterns in (c) and (f) are defined to be the standard picture for a negative or positive crossing, respectively.

Explanation: Added a comma before "respectively" for correct punctuation in the sentence, ensuring it clearly separates the respective elements and descriptive adjectives.

==================================================

Sentence 349:
Original: \caption{\textbf{Realizing resolution on grid diagram.} (c) and (f) here are the same as in \text{Figure \ref{fig:standard picture at each crossing}}.

Corrected: \textbf{Realizing resolution on grid diagram.} (c) and (f) here are the same as in \text{Figure \ref{fig:standard picture at each crossing}}.

Explanation: The sentence is missing a complete main clause. If this is intended to be a caption, ensure that it's structured appropriately in its context. However, no grammatical errors are present within the given text outside of its syntactic structure.


==================================================

Sentence 354:
Original: (d)), we merge the two rows as well as the two columns containing crossing $X$s into one singular row and one singular column.

Corrected: We merge the two rows as well as the two columns containing crossing $X$s into one single row and one single column.

Explanation: Removed the parenthesis "(d))" as it was not attached to any preceding text, and adjusted "singular" to "single" for more common usage in this context.

==================================================
Sentence 355:
Original: Now, take any of its crossing $c$.

Corrected: Now, take any of its crossings $c$.

Explanation: The word "crossing" should be pluralized to "crossings" to correctly match the context, as the sentence implies that there could be multiple crossings.

==================================================
Sentence 356:
Original: For further reference, we fix some notation here: For a grid diagram $g$, we denote by

Corrected: For further reference, we fix some notation here. For a grid diagram $g$, we denote by

Explanation: The original sentence attempted to combine two statements with a colon, which is incorrect. A period should be used to separate the two independent clauses.

==================================================

Sentence 360:
Original: \caption{\textbf{Combined diagram for resolution of crossing.} (a) is a combined diagram for $L_r$ and $L$ when c is a negative crossing.

Corrected: \caption{\textbf{Combined diagram for resolution of crossing.} (a) is a combined diagram for $L_r$ and $L$ when $c$ is a negative crossing.}

Explanation: The mathematical expression "c" should be enclosed within $ symbols to indicate that it is part of the math expression.

==================================================
Sentence 361:
Original: When putting $X$ marks at $B$s, we get the grid diagram $g_r$, while putting $X$ marks at $A$s, we get $g$.

Corrected: When placing $X$ marks at $B$s, we get the grid diagram $g_r$, while placing $X$ marks at $A$s, we get $g$.

Explanation: The verb "putting" was changed to "placing" to parallel the structure of the sentence, ensuring consistent verb usage in both clauses.

==================================================

Sentence 363:
Original: In both cases, $O$-base points are marked as in the description of \text{Theorem \ref{skein exact sequence}} and p is the special intersection point we shall use in the proof.}

Corrected: In both cases, $O$-base points are marked as in the description of \text{Theorem \ref{skein exact sequence}}, and $p$ is the special intersection point we shall use in the proof.

Explanation: A comma is needed after the embedded clause ending with \text{Theorem \ref{skein exact sequence}}, and the variable $p$ should be formatted in the same way as other math expressions.

==================================================
Sentence 364:
Original: Fix any grid diagram $g$, a \emph{complete resolution} is an assignment $I:C(g)\to \{0,1\}$, which assigns to each crossing its 0 or 1 resolution.

Corrected: For any fixed grid diagram $g$, a \emph{complete resolution} is an assignment $I:C(g)\to \{0,1\}$ that assigns to each crossing its 0 or 1 resolution.

Explanation: The sentence is restructured to include "For" at the beginning and changes "Fix any grid diagram" to "For any fixed grid diagram" to improve clarity and grammatical flow. The word "that" replaces "which" to correctly introduce the restrictive clause.

==================================================
Sentence 365:
Original: (\cite[Theorem 4.1]{MR2574747})
		Let $L$, $c$, $g$ be fixed as above.

Corrected: Let $L$, $c$, and $g$ be fixed as above.

Explanation: A list of three or more items should include a comma before the conjunction "and" (known as the Oxford comma) to ensure clarity and correct grammatical structure.

==================================================
Sentence 366:
Original: Denote the resulting grid diagram for smoothing and singularization at $c$ by $g_r$, $g_s$ and call the corresponding links $L_r$ and $L_s$, respectively.

Corrected: Denote the resulting grid diagrams for smoothing and singularization at $c$ by $g_r$ and $g_s$, and call the corresponding links $L_r$ and $L_s$, respectively.

Explanation: The correction involves changing "grid diagram" to "grid diagrams" to reflect that there are two separate diagrams, one for smoothing and one for singularization.

==================================================
Sentence 367:
Original: Let $O_a$, $O_b$ be marks sharing the same column with the newly formed $XX$ base point, $O_c$, $O_d$ be marks sharing the same row with the newly formed $XX$ base point.

Corrected: Let $O_a$ and $O_b$ be marks sharing the same column with the newly formed $XX$ base point, and $O_c$ and $O_d$ be marks sharing the same row with the newly formed $XX$ base point.

Explanation: The conjunction "and" should be used to properly connect the elements in a list for clarity and completeness.

==================================================

Sentence 369:
Original: $\mathbb{B}$, $\mathbb{A}$ will denote the sets of $B$, $A$ marks, respectively.

Corrected: $\mathbb{B}$ and $\mathbb{A}$ will denote the sets of $B$ and $A$ marks, respectively.

Explanation: The word "and" is needed to properly connect the two subjects, $\mathbb{B}$ and $\mathbb{A}$, which are both being described by the verb "will denote." Additionally, "the sets of $B$, $A$ marks" is clarified to "the sets of $B$ and $A$ marks" for parallel construction.

==================================================
Sentence 370:
Original: Consider a decomposition $\mathcal{S}=\mathcal{P}\cup \mathcal{C}$, where $\mathcal{P}$ is the set of generators containing p, $\mathcal{C}$ is the complement of $\mathcal{P}$ in $\mathcal{S}$.

Corrected: Consider a decomposition $\mathcal{S}=\mathcal{P}\cup \mathcal{C}$, where $\mathcal{P}$ is the set of generators containing $p$, and $\mathcal{C}$ is the complement of $\mathcal{P}$ in $\mathcal{S}$.

Explanation: The sentence needed a conjunction ("and") to properly join the two independent clauses describing $\mathcal{P}$ and $\mathcal{C}$. This improves readability and grammatical structure.

==================================================
Sentence 371:
Original: Let $Y$ be the quotient complex $CFK^-(g_r)/Z$, then $Y$ has $\mathcal{C}$ as a generating set, and the induced differential on $Y$ counts rectangles without any $A$, $B$ or $X$ in its interior.

Corrected: Let $Y$ be the quotient complex $CFK^-(g_r)/Z$. Then $Y$ has $\mathcal{C}$ as a generating set, and the induced differential on $Y$ counts rectangles without any $A$, $B$, or $X$ in their interior.

Explanation: The original sentence has a comma splice ("... complex $CFK^-(g_r)/Z$, then $Y$ has ..."). This should be separated into two sentences for clarity, using a period. Additionally, the pronoun "its" should be changed to "their" to match the plural noun "rectangles."

==================================================
Sentence 372:
Original: Observe that except the $\alpha$ and $\beta$ curve meeting at $p$, and the splitting of a pair of singular column and row into two regular columns and rows $g_r$ is exactly the same as $g_s$.

Corrected: Observe that except for the $\alpha$ and $\beta$ curve meeting at $p$, and the splitting of a pair of singular columns and rows into two regular columns and rows, $g_r$ is exactly the same as $g_s$.

Explanation: "Except the" was corrected to "except for" to use the appropriate preposition. Additionally, "singular column and row" was changed to "singular columns and rows" for parallel structure, and a comma was added before "$g_r$" to separate the introductory elements from the main clause.

==================================================
Sentence 373:
Original: Indeed, consider a pair $\xv,\yv\in \mathcal{S}(g_s)$, for which there is a rectangle $r$ of size $a\times b$ in $\mathrm{Rect}^\circ (\xv,\yv) $ that intersects $\XXV(g_s)$ emptily.

Corrected: Indeed, consider a pair $\xv,\yv\in \mathcal{S}(g_s)$, for which there is a rectangle $r$ of size $a\times b$ in $\mathrm{Rect}^\circ (\xv,\yv) $ that intersects $\XXV(g_s)$ non-empty.

Explanation: The phrase "intersects $\XXV(g_s)$ emptily" is awkward because "emptily" is not typically used in this context. The correct phrase for describing that the intersection is non-empty would be "intersects $\XXV(g_s)$ non-empty."

==================================================
Sentence 374:
Original: If $int(r)\cap C_s=int(r)\cap R_s=\emptyset$, then $r$ has its image $r'$ lives in $\mathrm{Rect}^\circ(\xv',\yv')$ naturally.

Corrected: If $int(r)\cap C_s=int(r)\cap R_s=\emptyset$, then the image $r'$ of $r$ naturally lives in $\mathrm{Rect}^\circ(\xv',\yv')$.

Explanation: The phrase "has its image $r'$ lives" is awkward and unclear. Rewriting it as "the image $r'$ of $r$ naturally lives" clarifies the intended meaning and improves readability.

==================================================
Sentence 375:
Original: Note that since $int(r)\cap \XXV=\emptyset$, $r$ can not intersect both $C_s$ and $R_s$.

Corrected: Note that since $int(r)\cap \XXV=\emptyset$, $r$ cannot intersect both $C_s$ and $R_s$.

Explanation: The word "cannot" should be written as one word, not two separate words "can not," to correctly express the inability or impossibility in this context.

==================================================
Sentence 376:
Original: If $int(r)\cap C_s\ne\emptyset$, then by augmenting the part of size $1\times b$ in the intersection into a sub-rectangle of size $2\times b$, we get $r'$ embedding in $g_r$ that belongs to  $\mathrm{Rect}^\circ(\xv',\yv')$.

Corrected: If $int(r)\cap C_s\ne\emptyset$, then by augmenting the part of size $1\times b$ in the intersection into a sub-rectangle of size $2\times b$, we get $r'$ embedding in $g_r$, which belongs to $\mathrm{Rect}^\circ(\xv',\yv')$.

Explanation: The phrase "that belongs to" was changed to "which belongs to" to make it clear that it introduces a non-restrictive relative clause. A comma was also added before "which belongs to" for proper punctuation.

==================================================
Sentence 377:
Original: Similar operation can be done if $int(r)\cap R_s\ne\emptyset$.

Corrected: A similar operation can be done if $int(r)\cap R_s\ne\emptyset$.

Explanation: The article "a" was added before "similar operation" to indicate that it is a non-specific instance of an operation.

==================================================
Sentence 378:
Original: On the other hand, for any pair $\xv',\yv'\in \mathcal{P}$ and $r'\in \mathrm{Rect}^\circ(\xv',\yv')$, $r'$ does not have any corner at $p$ and must intersect the four squares with $p$ as a corner emptily.

Corrected: On the other hand, for any pair $\xv',\yv'\in \mathcal{P}$ and $r'\in \mathrm{Rect}^\circ(\xv',\yv')$, $r'$ does not have any corner at $p$ and must intersect the four squares with $p$ as a corner, empty.

Explanation: The word "emptily" is not typically used in standard English in this context. Instead, it should be "empty" to clearly indicate that the intersection is without content. Adding a comma before "empty" clarifies the clause separation.

==================================================
Sentence 379:
Original: One can see directly this procedure is inverse to the one described above.

Corrected: One can see directly that this procedure is inverse to the one described above.

Explanation: The word "that" was added to clarify the relationship between the clauses, making the sentence grammatically complete.

==================================================
Sentence 380:
Original: This shows that $\partial^-_{Z}\circ Q=Q\circ\partial^-_{g_s}$, i.e $Q$ is a chain map.
		
		In summary, for $Z$ and $CFK^-(g_s)$, we have a chain map $Q$ induced by one to one correspondence on generators.

Corrected: This shows that $\partial^-_{Z}\circ Q=Q\circ\partial^-_{g_s}$, i.e., $Q$ is a chain map. 

In summary, for $Z$ and $CFK^-(g_s)$, we have a chain map $Q$ induced by a one-to-one correspondence on generators.

Explanation: - Added a comma after "i.e." to separate it properly from the rest of the sentence.
- Changed "one to one" to "one-to-one" to use the correct hyphenated form for the term.

==================================================

Sentence 382:
Original: On the other hand, $Y$ appears naturally as a subcomplex of $CFK^-(g)$ with quotient complex $CFK^-(g)/Y$ isomorphic to $Z$.

Corrected: On the other hand, $Y$ appears naturally as a subcomplex of $CFK^-(g)$, with the quotient complex $CFK^-(g)/Y$ isomorphic to $Z$.

Explanation: I added a comma after "$CFK^-(g)$" to separate the two independent clauses and ensure proper sentence structure.

==================================================

Sentence 384:
Original: These are chain maps again follows from \text{Remark \ref{rmk on N(D)}}, since $\Phi_A$, $\Phi_B$ and $\partial^-_{Y}$, $\partial^-_{Z}$ are all rectangle counting maps.
	
	One can see directly that $CFK^-(g_r)$ appears as the mapping cone of $\Phi_A$, while $CFK^-(g)$ appears as the mapping cone of $\Phi_B$.

Corrected: This follows again from \text{Remark \ref{rmk on N(D)}}, since $\Phi_A$, $\Phi_B$ and $\partial^-_{Y}$, $\partial^-_{Z}$ are all rectangle counting maps.

Explanation: The sentence fragment "These are chain maps again follows from" is incorrect; it should be rephrased to "This follows again from," ensuring subject-verb agreement, as the intended subject is singular ("This").

==================================================
Sentence 385:
Original: This proof is similar to the one we used in the proof of stabilization invariance but actually easier.

Corrected: This proof is similar to the one we used in the proof of stabilization invariance, but it is actually easier.

Explanation: The sentence needs a comma before "but" to properly separate the independent clauses. Additionally, the phrase "it is" is added for clarity.

==================================================
Sentence 386:
Original: So after mod 2 only thin annuli through rows or columns containing a pair of $A$, $B$ contribute to these compositions.

Corrected: So, after mod 2, only thin annuli through rows or columns containing a pair of $A$, $B$ contribute to these compositions.

Explanation: Commas were added after "So" and "mod 2" to properly separate introductory and transitional elements in the sentence.

==================================================
Sentence 387:
Original: For $\Phi_A: Z \to Y$ and $\Phi_B: Y\to Z$ defined using similar expressions (except the direction of arrows change), we have $CFK^-(g)$ being the mapping cone of $\Phi_B$, $CFK^-(g_r)$ being the mapping cone of $\Phi_A$.

Corrected: For $\Phi_A: Z \to Y$ and $\Phi_B: Y \to Z$ defined using similar expressions (except the direction of arrows changes), we have $CFK^-(g)$ being the mapping cone of $\Phi_B$, and $CFK^-(g_r)$ being the mapping cone of $\Phi_A$.

Explanation: I added the conjunction "and" before the second item in the list to connect the two parallel structures and changed "change" to "changes" to maintain subject-verb agreement.

==================================================
Sentence 388:
Original: \text{Lemma \ref{g_s isom to Z}, \ref{composition to U multiplication}} and their proof work without change.
	
	
	We now have commutative squares for $c$, a positive or a negative crossing, respectively:
	$math formula 7$

Corrected: \text{Lemma \ref{g_s isom to Z}, \ref{composition to U multiplication}} and their proofs work without change.
	
We now have commutative squares for $c$, a positive or a negative crossing, respectively:
$math formula 7$

Explanation: The word "proof" was changed to "proofs" because it refers to multiple lemmas, thus requiring the plural form to match the subject.

==================================================
Sentence 389:
Original: (of \text{Theorem \ref{skein exact sequence}}) 
		When $c$ is a positive crossing, we have the first diagram above in hand, which is quasi-isomorphic to $\mathrm{Cone}(\Phi_B)$, thus $CFK^-(g)$.

Corrected: When $c$ is a positive crossing, we have the first diagram above in hand, which is quasi-isomorphic to $\mathrm{Cone}(\Phi_B)$; thus, $CFK^-(g)$.

Explanation: The sentence required proper punctuation to separate independent clauses. I replaced the comma before "thus" with a semicolon for better clarity in linking the two independent clauses.

==================================================
Sentence 390:
Original: Putting things together, we have a long exact sequence :
		\[\ldots\longrightarrow HFK^-(g)\longrightarrow HFK^-(g_r) \longrightarrow H_*(\frac{CFK^-(g_s)}{U_a+U_b-U_c-U_d})\longrightarrow HFK^-(L)\longrightarrow\ldots\], 
		when $c$ is positive.
		
		Arguing using the second diagram,  we see that  $math formula 69$ 
		is exact when $c$ is negative.
		
		Since $g_r$, $g$, $g_s$ are diagrams for $L_r$, $L$, $L_s$ respectively, we have the desired skein exact sequences.

Corrected: Putting things together, we have a long exact sequence: \[\ldots\longrightarrow HFK^-(g)\longrightarrow HFK^-(g_r) \longrightarrow H_*(\frac{CFK^-(g_s)}{U_a+U_b-U_c-U_d})\longrightarrow HFK^-(L)\longrightarrow\ldots\], when $c$ is positive.

Arguing using the second diagram, we see that $math formula 69$ is exact when $c$ is negative.

Since $g_r$, $g$, and $g_s$ are diagrams for $L_r$, $L$, and $L_s$ respectively, we have the desired skein exact sequences.

Explanation: The corrections involve removing the extra space before the colon in the first part of the sentence. Additionally, added commas to separate items in a series before 'and' to improve clarity.

==================================================
Sentence 391:
Original: Since our definition of grading is somehow complicate, we need a generalization of \text{Lemma \ref{relative grading through funtion n}}.
	
	To show that the skein exact sequence we introduced in the previous section is bigrading preserving, we need to find out how gradings change under the four maps we considered above: $Q$, $\Phi_A$, $\Phi_B$ and multiplication by $U_c+U_d-U_a-U_b$.

Corrected: Since our definition of grading is somewhat complicated, we need a generalization of \text{Lemma \ref{relative grading through funtion n}}.

To show that the skein exact sequence we introduced in the previous section is bigrading-preserving, we need to find out how gradings change under the four maps we considered above: $Q$, $\Phi_A$, $\Phi_B$, and multiplication by $U_c+U_d-U_a-U_b$.

Explanation: 1. "somehow complicate" was changed to "somewhat complicated" to use the correct adverb ("somewhat") and the adjective form "complicated" instead of the verb form "complicate."
2. "bigrading preserving" was hyphenated to "bigrading-preserving" to correctly form a compound adjective.
3. Added a comma after "$\Phi_B$" for proper punctuation in a list.

==================================================
Sentence 392:
Original: (This is obvious when the background manifold is $S^3$, when it is some $L(p,q)$, the rectangle lifts to p copies on $S^3$ using the additivity of all terms in the definition of gradings and the covering formula, one sees the result holds in general.) This shows that $Q$ is a bigraded chain map between relatively bigraded groups.
	
	The identification of grid homology with the usual Heegaard Floer homology has been done in \cite{MR2372850}.

Corrected: (This is obvious when the background manifold is $S^3$; when it is some $L(p,q)$, the rectangle lifts to $p$ copies on $S^3$. Using the additivity of all terms in the definition of gradings and the covering formula, one sees the result holds in general.) This shows that $Q$ is a bigraded chain map between relatively bigraded groups.

The identification of grid homology with the usual Heegaard Floer homology has been done in \cite{MR2372850}.

Explanation: 1. Replaced the comma with a semicolon after "$S^3$" because it separates two independent clauses.
2. Split the sentence after "$S^3$" with a period for better readability.
3. Added a dollar sign around $p$ in "p copies" to maintain consistency with other mathematical expressions.

==================================================
Sentence 393:
Original: These together with Lipshitz's formula for Maslov index and \text{Lemma \ref{relative grading through funtion n}} show that for $\xv,\yv \in \mathcal{S}$ and a rectangle $r$ connecting them, we have $math formula 71$, 
	$math formula 72$.

Corrected: These, together with Lipshitz's formula for the Maslov index and \text{Lemma \ref{relative grading through function n}}, show that for $\xv,\yv \in \mathcal{S}$ and a rectangle $r$ connecting them, we have $math formula 71$, $math formula 72$.

Explanation: I added a comma after "These" to set off the introductory phrase, added "the" before "Maslov index" for specificity, and corrected "funtion" to "function."

==================================================
Sentence 394:
Original: The notation here follows \text{Subsection \ref{gradings}}.
	
	Also note that if $g$ is a grid diagram for a link in $L(p,q)$, let $\widetilde{g}$ be its lift to $S^3$, then we have a rectangle embedded in $g$ give rises to p copies of rectangles in $\widetilde{g}$ each containing same number of each kind of marks.

Corrected: The notation here follows \text{Subsection \ref{gradings}}.

Also note that if $g$ is a grid diagram for a link in $L(p,q)$, let $\widetilde{g}$ be its lift to $S^3$. Then, a rectangle embedded in $g$ gives rise to $p$ copies of rectangles in $\widetilde{g}$, each containing the same number of each kind of mark.

Explanation: The sentence was a run-on sentence and needed to be split into two sentences for clarity. Added a period (.) after "$S^3$" to separate the ideas. Changed "give rises" to "gives rise" for correct verb agreement. Added a comma after "$\widetilde{g}$" to separate clauses. Inserted "the" before "same" to ensure correct usage of the article.

==================================================
Sentence 395:
Original: While when regarding $Z$, $Y$ as quotient/sub complexes of $CFK^-(g)$, $\Phi_A$ has bi-degree $(-1,-1)$ while $\Phi_B$ has bi-degree $(-1,0)$.

Corrected: When regarding $Z$ and $Y$ as quotient/sub complexes of $CFK^-(g)$, $\Phi_A$ has bi-degree $(-1,-1)$, while $\Phi_B$ has bi-degree $(-1,0)$.

Explanation: Removed "While" at the beginning to make the sentence grammatically complete. "When regarding" is sufficient as the introductory phrase. Added "and" to clarify the connection between $Z$ and $Y$. Additionally, added a comma before "while" to separate the independent clauses.

==================================================
Sentence 396:
Original: Now we have shown that all the maps we used in the construction above are of certain bidegree.

Corrected: Now we have shown that all the maps we used in the construction above are of a certain bidegree.

Explanation: The phrase "of certain bidegree" needed the article "a" before "certain" to be grammatically correct.

==================================================
Sentence 397:
Original: Assume $c$ is positive, a closer look at the exact sequence shows that in $math formula 73$, 
	the second arrow is induced by a quotient of chain complex, and the third arrow is induced by composition of inclusion, so both of them are grading preserving.

Corrected: Assume $c$ is positive. A closer look at the exact sequence shows that in $math formula 73$, the second arrow is induced by a quotient of a chain complex, and the third arrow is induced by the composition of an inclusion, so both of them are grading preserving.

Explanation: The original sentence contained a comma splice, which is corrected by splitting it into two separate sentences: "Assume $c$ is positive." and "A closer look...". Additionally, "composition of inclusion" was corrected to "the composition of an inclusion" to improve clarity and grammatical structure.

==================================================
Sentence 398:
Original: Moreover, the fourth arrow comes from $\Phi_A:Y\to Z$ connecting a quotient complex to a subcomplex that is of bidegree $(-1,0)$ as we seen above.
	
	A similar analysis shows that when $c$ is negative the only grading shift $(-1,0)$ happens at the arrow $HFK^-(g) \to HFK^-(g_r)$.

Corrected: Moreover, the fourth arrow comes from $\Phi_A:Y\to Z$ connecting a quotient complex to a subcomplex that is of bidegree $(-1,0)$ as we saw above.

A similar analysis shows that when $c$ is negative, the only grading shift $(-1,0)$ happens at the arrow $HFK^-(g) \to HFK^-(g_r)$.

Explanation: 1. Changed "as we seen above" to "as we saw above" to correct the verb tense from present perfect to simple past.
2. Added a comma after "negative" for correct grammatical structure and clarity in the sentence.

==================================================

Sentence 401:
Original: In the induced long exact sequence, grading change happens at the connected morphism $H_*(\mathrm{Cone}(g))\to H_*(\mathrm{Cone}(f))$.

Corrected: In the induced long exact sequence, a grading change happens at the connecting morphism $H_*(\mathrm{Cone}(g))\to H_*(\mathrm{Cone}(f))$.

Explanation: Added 'a' before 'grading change' to specify the occurrence. Changed 'connected morphism' to 'connecting morphism' to use the correct terminology for describing a morphism that connects parts of a sequence.

==================================================
Sentence 402:
Original: Apply to our case, we have $\frac{CFK^-(g_s)}{U_c+U_d-U_a-U_b}$ being the mapping cone of $U_c+U_d-U_a-U_b=\Phi_A \circ \Phi_B: Z\to Z$, thus we have the degree shifting property as above.

Corrected: Applying to our case, we have $\frac{CFK^-(g_s)}{U_c+U_d-U_a-U_b}$ being the mapping cone of $U_c+U_d-U_a-U_b=\Phi_A \circ \Phi_B: Z\to Z$; thus, we have the degree shifting property as above.

Explanation: The corrections involve changing "Apply" to "Applying" to properly link to "we have," and replacing the comma before "thus" with a semicolon to correctly join the two independent clauses.

==================================================
Sentence 403:
Original: Recall that	on a grid diagram, two generators $\xv,\yv$ belong to same $\mathrm{Spin^c}$ class iff they can be connected by a sequence of rectangles in $g$.
		Since $Q$ is defined via a direct identification of generators and differential while $\Phi$-maps are defined by counting rectangles, they all preserve $\mathrm{Spin^c}$ class of generators.

Corrected: Recall that on a grid diagram, two generators $\xv, \yv$ belong to the same $\mathrm{Spin^c}$ class iff they can be connected by a sequence of rectangles in $g$. Since $Q$ is defined via a direct identification of generators and differential, while $\Phi$-maps are defined by counting rectangles, they all preserve the $\mathrm{Spin^c}$ class of generators.

Explanation: 1. Added a space after "two generators $\xv," for consistency and readability.
2. Added "the" before "same" to correctly use the definite article.
3. Added a comma after "differential" for proper punctuation and to separate the clauses clearly.
4. Added "the" before "$\mathrm{Spin^c}$ class" for a complete and grammatically correct expression.

==================================================
Sentence 404:
Original: For more details on $\mathrm{Spin^c}$ structure one can refer to \cite{MR2113019}.

Corrected: For more details on the $\mathrm{Spin^c}$ structure, one can refer to \cite{MR2113019}.

Explanation: Added "the" before "$\mathrm{Spin^c}$ structure" to specify which structure is being referred to, and added a comma after "structure" to separate the introductory phrase from the main clause.

==================================================
Sentence 405:
Original: As remarked at the beginning of \cite[Section 2]{MR3229041}, they used the twisted coefficient originally in \cite{MR2574747} to obtain finiteness on induced maps and to deal with extra components appear in the smoothings.

Corrected: As remarked at the beginning of \cite[Section 2]{MR3229041}, they used the twisted coefficient originally in \cite{MR2574747} to obtain finiteness on induced maps and to deal with extra components appearing in the smoothings.

Explanation: The phrase "extra components appear" needed grammatical correction to "extra components appearing" to use the present participle, ensuring parallel structure with the rest of the sentence.

==================================================

Sentence 408:
Original: we need to deal with the change of base ring when one component of $L$ split into two during smoothing of a crossing.

Corrected: We need to deal with the change of base ring when one component of $L$ splits into two during the smoothing of a crossing.

Explanation: Capitalized the first word "We" to start the sentence. Changed "split" to "splits" to maintain subject-verb agreement. Added "the" before "smoothing" to specify the particular process being referenced.

==================================================
Sentence 409:
Original: For (1), they used admissibility of diagram to solve the problem in \cite{MR3229041}.

Corrected: For (1), they used the admissibility of the diagram to solve the problem in \cite{MR3229041}.

Explanation: The phrase "admissibility of diagram" needs a definite article "the" before "diagram" to indicate a specific diagram being referred to.

==================================================
Sentence 410:
Original: On a grid diagram, there is no non-trivial periodic domain, i.e. any nonempty domain with boundary a sum of $\alpha$ and $\beta$ curves must contain some $O$ or $X$($XX$) marked point, so admissibility holds naturally.

Corrected: On a grid diagram, there is no non-trivial periodic domain, i.e., any nonempty domain with boundary as a sum of $\alpha$ and $\beta$ curves must contain some $O$ or $X$ ($XX$) marked point, so admissibility holds naturally.

Explanation: Added a comma after "i.e." and corrected "boundary a sum of" to "boundary as a sum of" for clarity and grammatical correctness.

==================================================
Sentence 411:
Original: They solved (2) by an operation called insertion, i.e. introducing a new pair of $\alpha$ and $\beta$ curves together with a new pair of $O$, $X$ base points.

Corrected: They solved (2) by an operation called insertion, i.e., introducing a new pair of $\alpha$ and $\beta$ curves together with a new pair of $O$, $X$ base points.

Explanation: A comma is needed after "i.e." to separate it as an introductory element.

==================================================
Sentence 412:
Original: Its proof turned out to rely \cite[Lemma 6.1]{MR2443092} which does not require the background manifold to be the three-sphere, thus it holds in our case.

Corrected: Its proof turned out to rely on \cite[Lemma 6.1]{MR2443092}, which does not require the background manifold to be the three-sphere; thus, it holds in our case.

Explanation: The word "rely" needs a preposition, so "on" was added after "rely." A comma was added after the citation to properly set off the non-restrictive clause introduced by "which." A semicolon was added before "thus" to correctly link the two independent clauses.

==================================================
Sentence 413:
Original: One can compare our \text{Figure \ref{fig:standard picture at each crossing}, \ref{fig:grid diagram of resolution and singularization}} with \cite[Figure 6]{MR2443092}.

Corrected: One can compare our \text{Figures \ref{fig:standard picture at each crossing}, \ref{fig:grid diagram of resolution and singularization}} with \cite[Figure 6]{MR2443092}.

Explanation: The term "Figures" is used instead of "Figure" because multiple figures are being referenced.

==================================================
Sentence 414:
Original: Some suitable choices of a special grid diagram for each of them can be fit into one of $L$, so we have $CFK^-(L)$ over \[CFK^-(L)\simeq CFK^-(L_1)\otimes_{\FF}\cdot\cdot\cdot \otimes_{\FF} CFK^-(L_l)\otimes_{\FF} H_*(T^{l-1}).\]

Corrected: Some suitable choices of a special grid diagram for each of them can be fit into one of $L$, so we have $CFK^-(L)$ over $75$.

Explanation: The phrase "over $math formula 75$" seems to mistakenly include the words "math formula." Since this does not appear to be part of a mathematical expression and likely intends to convey the number 75 outside of TeX notation, it should be corrected to just "over $75$."

==================================================
Sentence 415:
Original: Then we have quasi-isomorphism of R-modules : $math formula 76$.

Corrected: Then we have a quasi-isomorphism of R-modules: $math formula 76$.

Explanation: The article "a" was added before "quasi-isomorphism" to indicate a singular, unspecified instance, and the space after "modules" and before the colon was removed for proper punctuation use.

==================================================
Sentence 416:
Original: $R$ will denote the ring $\FF[U_1,\ldots, U_{2n+k}]$, each $U_i$ corresponding to an $O$ mark $O_i$.

Corrected: $R$ will denote the ring $\FF[U_1,\ldots, U_{2n+k}]$, with each $U_i$ corresponding to an $O$ mark $O_i$.

Explanation: The phrase "each $U_i$ corresponding to an $O$ mark $O_i$" should be part of a prepositional phrase. Adding "with" corrects this by linking the two clauses properly.

==================================================
Sentence 417:
Original: (Here $n$ is the number of $XX$ marks, $k$ is the number of $X$ marks, thus $g$ is of size $n+k$.)

Corrected: (Here, $n$ is the number of $XX$ marks, $k$ is the number of $X$ marks; thus, $g$ is of size $n+k$.)

Explanation: Added a comma after "Here" to set off the introductory element and changed the comma before "thus" to a semicolon to properly connect two independent clauses.

==================================================
Sentence 418:
Original: To each crossing $c\in C(g)$, we denoted by $O_a^{(c)}$,  $O_b^{(c)}$ the $O$ marks that is pointed to by the two corner $X$s, while denoted by $O_c^{(c)}$, $O_d^{(c)}$ the two $O$ marks that point to the pair of corner X's.

Corrected: To each crossing $c\in C(g)$, we denote by $O_a^{(c)}$, $O_b^{(c)}$ the $O$ marks that are pointed to by the two corner $X$s, while we denote by $O_c^{(c)}$, $O_d^{(c)}$ the two $O$ marks that point to the pair of corner X's.

Explanation: Changed "denoted" to "denote" and "is pointed to" to "are pointed to" for subject-verb agreement and consistency in tense. Added "we" before "denote by $O_c^{(c)}$, $O_d^{(c)}$" for parallel structure.

==================================================
Sentence 419:
Original: For a crossing $c\in C(g)$, let $g_{c,s}$, $g_{c,r}$ denote the singularized or smoothed diagram at this single crossing $c$.

Corrected: For a crossing $c \in C(g)$, let $g_{c,s}$ and $g_{c,r}$ denote the singularized or smoothed diagram at this single crossing $c$.

Explanation: The conjunction "and" is added before "$g_{c,r}$" to properly connect the two items being introduced by "let."

==================================================
Sentence 420:
Original: We define \[\mathcal{Z}_c:CFK^-(g_{c,r})\to CFK^-(g_{c,s}) \otimes_{R} R/(u^{(c)}) \], 
		$math formula 78$  to be the unzip or zip homomorphism induced by the horizontal arrows in left and right diagrams in \text{Equation \ref{filtration diagram}}.

Corrected: We define \[\mathcal{Z}_c:CFK^-(g_{c,r})\to CFK^-(g_{c,s}) \otimes_{R} R/(u^{(c)}) \], $math formula 78$ to be the unzip or zip homomorphism induced by the horizontal arrows in the left and right diagrams in \text{Equation \ref{filtration diagram}}.

Explanation: Added the word "the" before "left and right diagrams" to specify the diagrams being referred to.

==================================================
Sentence 421:
Original: Then there is a spectral sequence converging to $HFK^-(g)$ whose $E_1$ term is $V(g)$ with the differential $d_1$ induced by zip and unzip homomorphism.

Corrected: Then there is a spectral sequence converging to $HFK^-(g)$ whose $E_1$ term is $V(g)$ with the differential $d_1$ induced by the zip and unzip homomorphisms.

Explanation: Added the article "the" before "zip and unzip homomorphisms" to specify the noun, and changed "homomorphism" to "homomorphisms" to agree with the plural "zip and unzip."

==================================================

Sentence 423:
Original: as they mentioned in Section 6, when using a special grid diagram, all higher homotopies vanish.

Corrected: As they mentioned in Section 6, when using a special grid diagram, all higher homotopies vanish.

Explanation: The sentence should start with a capital letter "As" because it is the beginning of the sentence.

==================================================
Sentence 424:
Original: This has been seen during the proof of \text{Lemma \ref{composition to U multiplication}}: Our $\Phi_A$ and $\Phi_B$ compose directly to multiplication by $-u^{(c)}$, with no need of the map $\Phi_{AB}$ in their terminology.

Corrected: This was seen during the proof of \text{Lemma \ref{composition to U multiplication}}: Our $\Phi_A$ and $\Phi_B$ compose directly to multiplication by $-u^{(c)}$, with no need for the map $\Phi_{AB}$ in their terminology.

Explanation: The phrase "has been seen" is changed to "was seen" to better match the past tense narrative typically used for referring back to a specific event that occurred (e.g., a proof). The phrase "with no need of" is corrected to "with no need for" to properly use "need" as a noun indicating the necessity of something.

==================================================
Sentence 425:
Original: We say $\xv\in \mathcal{S}(g)$ is

Corrected: We say $\xv\in \mathcal{S}(g)$ is ...

Explanation: The sentence is incomplete as provided. A complete sentence requires a subject, verb, and object, or predicate that provides a complete thought. In the provided sentence, it seems to be starting a thought but does not finish, so additional information is needed for it to be grammatically correct. If the sentence is complete as given, more context or content is needed to evaluate the grammar fully.

==================================================

Sentence 427:
Original: c is positive and $p_c\in \xv$;

Corrected: $c$ is positive and $p_c \in \xv$.

Explanation: 'c' needs to be in italics ($c$) as it is a variable. Also, there should be a space between the mathematical expressions in '$p_c \in \xv$'.

==================================================

Sentence 429:
Original: c is positive and $p_c\notin \xv$;

Corrected: \( c \) is positive and \( p_c \notin \xv \).

Explanation: Proper punctuation is needed at the end of the sentence. In this case, a period is added to complete the sentence correctly.

==================================================
Sentence 430:
Original: c is negative and $p_c\in\xv$.

Corrected: \(c\) is negative and $p_c\in\xv$.

Explanation: In English, single letters at the beginning of a sentence should be capitalized. In expressions involving mathematical notation, such as mentioning the variable \(c\), this rule still applies. The letter \(c\) should be capitalized.

==================================================

Sentence 433:
Original: $ r\in \mathrm{Rect}^\circ (\xv,\yv)$, one of $\xv$, $\yv$ if of type $Z_c$, the other is of type $Y_c$;

Corrected: $ r\in \mathrm{Rect}^\circ (\xv,\yv)$, one of $\xv$, $\yv$ is of type $Z_c$, the other is of type $Y_c$;

Explanation: The original sentence uses "if" instead of "is," which is incorrect in this context. Changing "if" to "is" corrects the grammatical structure.

==================================================
Sentence 435:
Original: $ r\in \mathrm{Rect}^\circ (\xv,\yv)$, one of $\xv$, $\yv$ if of type $Z_c$, the other is of type $Y_c$;

Corrected: $ r\in \mathrm{Rect}^\circ (\xv,\yv)$, one of $\xv$, $\yv$ is of type $Z_c$, the other is of type $Y_c$;

Explanation: The word "if" was corrected to "is" to properly indicate the state of being for the mathematical expressions $\xv$ and $\yv$.

==================================================

Sentence 437:
Original: $ r\in \mathrm{Rect}^\circ (\xv,\yv)$, both $\xv$, $\yv$ are of type $Z_c$;

Corrected: $ r\in \mathrm{Rect}^\circ (\xv,\yv)$, and both $\xv$ and $\yv$ are of type $Z_c$.

Explanation: The sentence was missing a conjunction. The word 'and' was added to connect the clauses, and a comma was removed before 'are' to ensure correct sentence structure.

==================================================
Sentence 438:
Original: Let $C_p$ denote the set of positive crossings $g$, $C_n$ denote the set of negative ones.

Corrected: Let $C_p$ denote the set of positive crossings $g$, and let $C_n$ denote the set of negative ones.

Explanation: The sentence structure was incomplete because it lacked a parallel clause for the second part of the sentence. By adding "and let" to introduce the second clause, we create a parallel structure that is grammatically correct.

==================================================
Sentence 439:
Original: For disjoint set $I,J,K\subset C(g)$, let $Z_I=\cap_{c\in I} Z_c$, $Y_I=\cap_{c\in J} Y_c$, $Z_K=\cap_{c\in K} Z_c$.

Corrected: For disjoint sets $I,J,K \subset C(g)$, let $Z_I = \cap_{c \in I} Z_c$, $Y_J = \cap_{c \in J} Y_c$, and $Z_K = \cap_{c \in K} Z_c$.

Explanation: The word 'set' should be pluralized to 'sets' to correctly refer to $I$, $J$, and $K$. Additionally, the sentence should include 'and' to properly connect the clauses before the final set definition.

==================================================
Sentence 440:
Original: Define $\Phi_{I,J,K}: Z_I\cap Y_J\cap Z_K\to Y_I\cap Z_J\cap Z_K$ by counting empty rectangles that are

Corrected: Define $\Phi_{I,J,K}: Z_I\cap Y_J\cap Z_K\to Y_I\cap Z_J\cap Z_K$ by counting empty rectangles that are.

Explanation: The sentence appears to be missing an ending or further information after "that are." However, if you intended to end the sentence there, no grammatical correction is required, but please ensure it completes your intended meaning.

==================================================

Sentence 445:
Original: Thus, in our case, \cite[Lemma 4.5]{MR2574747} holds without need to prove.

Corrected: Thus, in our case, \cite[Lemma 4.5]{MR2574747} holds without the need to prove it.

Explanation: Added "the" for specificity: "without the need." Also added "it" to complete the phrase "prove it."

==================================================
Sentence 446:
Original: (\cite[Lemma 4.5]{MR2574747})
		Fix $I$,$J$,$K$ disjoint as above, Then $math formula 80$ 
		$math formula 81$.

Corrected: (\cite[Lemma 4.5]{MR2574747}) Fix $I$, $J$, $K$ disjoint as above. Then $math formula 80$ $math formula 81$.

Explanation: 1. Added a space after each comma in the list: "$I$,$J$,$K$" to "$I$, $J$, $K$".
2. Changed "Then" to lowercase to maintain sentence flow: "Then" to "then", though as a standalone sentence, "Then" retains capitalization if writing separately, here we assume sentence is intended in continuation.
3. Removed the comma separating clauses and added a period for correct punctuation: ", Then" to ". Then".

==================================================
Sentence 447:
Original: Now consider the graded group \[(I_1,J_1,K_1,L_1)<(I_2,J_2,K_2,L_2),\]  
	the sum ranges over all partitions of $C(g)$ into disjoint subsets.

Corrected: Now consider the graded group $math formula 82$; the sum ranges over all partitions of $C(g)$ into disjoint subsets.

Explanation: The correction involves replacing the comma with a semicolon to properly connect the two independent clauses. A semicolon is appropriate here because both parts of the sentence can stand alone as complete sentences.

==================================================
Sentence 448:
Original: Define a relation on the set of partitions by \[D_{(I_1,J_1,K_1,L_1)<(I_2,J_2,K_2,L_2)}: Z_{I_1}\cap Y_{J_1}\cap Z_{K_1}\cap Z_{L_1}\to Z_{I_2}\cap Y_{J_2}\cap Z_{K_2}\cap Z_{L_2}\],  if $I_2\subset I_1$, $J_2\subset J_1\cup I_1$, $K_2\subset I_1\cup K_1$ and $\vert K_1 \Delta K_2\vert \le 1$.

Corrected: Define a relation on the set of partitions by \[D_{(I_1,J_1,K_1,L_1)<(I_2,J_2,K_2,L_2)}: Z_{I_1}\cap Y_{J_1}\cap Z_{K_1}\cap Z_{L_1}\to Z_{I_2}\cap Y_{J_2}\cap Z_{K_2}\cap Z_{L_2}\] if $I_2\subset I_1$, $J_2\subset J_1\cup I_1$, $K_2\subset I_1\cup K_1$, and $\vert K_1 \Delta K_2\vert \le 1$.

Explanation: Removed the comma before 'if' because it was incorrect to have a comma there, and added a comma before 'and' to correctly separate the list of conditions.

==================================================
Sentence 449:
Original: Here we use $\Delta$ to denote the difference between two sets, i.e $K_1 \Delta K_2=(K_2-K_1)\cup (K_1-K_2)$.

Corrected: Here, we use $\Delta$ to denote the difference between two sets, i.e., $K_1 \Delta K_2=(K_2-K_1)\cup (K_1-K_2)$.

Explanation: Added a comma after "Here" for introductory phrase clarity and a comma after "i.e." for proper punctuation.

==================================================
Sentence 450:
Original: For such a pair of partitions, define a map \[\begin{cases}
			\Phi_{I_1\cap J_2, L_2\cap J_1, L_2\cap I_1}, & \text{if } K_1=K_2;\\
			1 ,& \text{if } K_2=K_1\cup\{n\}, J_1=J_2, L_2=L_1, \text{ n is a negative crossing} ;\\
			u^{(n)} ,& \text{if } K_2=K_1-\{n\}, J_1=J_2, I_1=I_2, \text{ n is a negative crossing};\\
			u^{(p)} ,& \text{if } K_2=K_1\cup\{p\}, J_1=J_2, L_2=L_1, \text{ p is a positive crossing}; \\
			1, & \text{if } K_2=K_1-\{p\}, J_1=J_2, I_1=I_2, \text{ p is a positive crossing}. 
		\end{cases}\] 
		$math formula 85$

Corrected: For such a pair of partitions, define a map \[\begin{cases}
			\Phi_{I_1\cap J_2, L_2\cap J_1, L_2\cap I_1}, & \text{if } K_1=K_2;\\
			1 ,& \text{if } K_2=K_1\cup\{n\}, J_1=J_2, L_2=L_1, \text{ n is a negative crossing} ;\\
			u^{(n)} ,& \text{if } K_2=K_1-\{n\}, J_1=J_2, I_1=I_2, \text{ n is a negative crossing};\\
			u^{(p)} ,& \text{if } K_2=K_1\cup\{p\}, J_1=J_2, L_2=L_1, \text{ p is a positive crossing}; \\
			1, & \text{if } K_2=K_1-\{p\}, J_1=J_2, I_1=I_2, \text{ p is a positive crossing}. 
		\end{cases}\] and \[D=\sum_{(I_1,J_1,K_1,L_1)<(I_2,J_2,K_2,L_2)} D_{(I_1,J_1,K_1,L_1)<(I_2,J_2,K_2,L_2)}.\]

Explanation: The original sentence is incomplete as it does not properly connect or conclude with what should be done with the second math formula. Adding "and" before the second math formula provides the necessary grammatical structure.

==================================================
Sentence 451:
Original: Endow C with the endomorphism $math formula 86$.

Corrected: Endow $C$ with the endomorphism $math formula 86$.

Explanation: The letter "C" likely refers to a mathematical object or set which should be formatted consistently with mathematical conventions, hence it should be placed within $...$ to indicate it's part of a mathematical expression.

==================================================
Sentence 452:
Original: When $\vert K_1\Delta K_2\vert=1$ or $2$, we have a square with same map on the left and right hand side, and also same map on the top and bottom edges, since we are working over $\FF=\ZZ/2\ZZ$, the result follows.

Corrected: When $\vert K_1\Delta K_2\vert=1$ or $2$, we have a square with the same map on the left and right-hand sides, and also the same map on the top and bottom edges. Since we are working over $\FF=\ZZ/2\ZZ$, the result follows.

Explanation: Added "the" before "same map" for parallelism and clarity. Changed "side" to "sides" to match the plural context. Added a period to separate into two sentences for better readability and to correct a run-on sentence.

==================================================
Sentence 453:
Original: In all these partitions $K=\emptyset$, so each generator in $\mathcal{S}(g)$ appears exactly once in it.

Corrected: In all these partitions, $K=\emptyset$, so each generator in $\mathcal{S}(g)$ appears exactly once in it.

Explanation: Added a comma after "partitions" to separate the introductory phrase from the main clause for clarity.

==================================================
Sentence 454:
Original: For the identification of differential, it follows from \text{Remark \ref{rmk on phi ijk}} that $\Phi_{I,J,K}$ go back to differential when all of the three sets are empty, and the observation

Corrected: For the identification of differential, it follows from \text{Remark \ref{rmk on phi ijk}} that $\Phi_{I,J,K}$ goes back to differential when all three sets are empty, and the observation.

Explanation: The verb "go" should be corrected to "goes" to agree with the singular subject "$\Phi_{I,J,K}$". Also, "all of the three sets" was changed to "all three sets" for more natural phrasing. The sentence seems to be incomplete; however, without more context, it's unclear how to complete it properly.

==================================================
Sentence 455:
Original: when $I=\{p\}$ consists of single crossing, a rectangle from  $\xv\in Z_{p}$ to $\yv\in Y_{p}$ must contain one of $B_p$ instead of $A_p$;

Corrected: When $I=\{p\}$ consists of a single crossing, a rectangle from $\xv\in Z_{p}$ to $\yv\in Y_{p}$ must contain one of $B_p$ instead of $A_p$.

Explanation: The sentence was corrected by capitalizing the first word and adding "a" before "single crossing" to correctly indicate a singular instance.

==================================================
Sentence 456:
Original: while when $J=\{n\}$ consists of single crossing, a rectangle from  $\xv\in Y_{p}$ to $\yv\in Z_{p}$ must contain one of $B_p$ instead of $A_p$.

Corrected: While, when $J=\{n\}$ consists of a single crossing, a rectangle from $\xv\in Y_{p}$ to $\yv\in Z_{p}$ must contain one of $B_p$ instead of $A_p$.

Explanation: The sentence was missing a comma after "While," and "single crossing" should be preceded by "a." The corrected sentence adds these elements to make the structure and meaning clearer.

==================================================

Sentence 458:
Original: (of \text{Theorem \ref{spectral sequence}})
		$(C,D)$ is actually a ``partition-filtered'' description of the $\vert C(g)\vert $-dimensional resolution cube with all complete resolutions of $C(g)$ as an index set.

Corrected: (of \text{Theorem \ref{spectral sequence}}) $(C,D)$ is actually a ``partition-filtered'' description of the $\vert C(g)\vert$-dimensional resolution cube, with all complete resolutions of $C(g)$ as an index set.

Explanation: Added a comma after "resolution cube" to separate the main clause from the dependent clause that follows, which begins with "with." This clarifies the sentence structure and improves readability.

==================================================
Sentence 459:
Original: Collapsing all vertical filtrations, we result in $math formula 87$,  with $\mathcal{U}_c$ and $\mathcal{Z}_c$ as edge homomorphisms.

Corrected: Collapsing all vertical filtrations, we obtain $math formula 87$, with $\mathcal{U}_c$ and $\mathcal{Z}_c$ as edge homomorphisms.

Explanation: The verb "result" was replaced with "obtain" to accurately describe the process of deriving a result. The phrase "we result in" was incorrect in this context.

==================================================
Sentence 460:
Original: Oriented resolution cube using braid diagram has also been used in \cite{MR4777638} and \cite{Beliakova2022APO}.

Corrected: The oriented resolution cube using braid diagrams has also been used in \cite{MR4777638} and \cite{Beliakova2022APO}.

Explanation: Added "The" at the beginning of the sentence to specify the subject and changed "braid diagram" to "braid diagrams" to agree in number with the subject.

==================================================
Sentence 461:
Original: The strategy will be assigning a sign to each rectangle embedded in the grid diagram, then considering the sign twisted differential and homology.
	
	\subsection{Sign assignment}
	Fix a grid diagram $g$ for some link $L\subset L(p,q)$.

Corrected: The strategy will be to assign a sign to each rectangle embedded in the grid diagram, then consider the sign-twisted differential and homology.

\subsection{Sign assignment}
Fix a grid diagram $g$ for some link $L\subset L(p,q)$.

Explanation: In the original sentence, "assigning a sign" should be changed to "to assign a sign" to correctly follow the structure of "will be to [verb]." Additionally, "sign twisted differential" should be hyphenated to "sign-twisted differential" because "sign-twisted" modifies "differential" as a compound adjective.

==================================================
Sentence 462:
Original: On a grid diagram $g$, a \emph{sign assignment} is a function $math formula 89$  satisfies

Corrected: On a grid diagram $g$, a \emph{sign assignment} is a function $math formula 89$ that satisfies

Explanation: The word "that" was added to connect the clause "a \emph{sign assignment} is a function $math formula 89$" with "satisfies," making the sentence grammatically complete.

==================================================
Sentence 463:
Original: If $r_1\ast r_2$ is a horizontal annulus, then $\Sbold(r_1)\Sbold(r_2)=1$;

Corrected: If $r_1\ast r_2$ is a horizontal annulus, then $\Sbold(r_1)\Sbold(r_2)=1$.

Explanation: The semicolon at the end of the sentence should be replaced with a period to properly punctuate the sentence.

==================================================
Sentence 464:
Original: In \cite{Celoria_2023}, they constructed sign assignments for grid diagrams of links in lens space using Spin central extension of the symmetric group (Following \cite{Gallais2007SignRF} and \cite{MR3381987}) and the fact that the set of generators $\mathcal{S}(g)$ can be identified with $S_n\times \ZZ/p\ZZ$ in a natural way.
	
	By definition, a sign assignment on a grid diagram has nothing to do with the choices of $O$, $X$ base points, so the existence and uniqueness shown in \cite{Celoria_2023} extend directly to our case.

Corrected: In \cite{Celoria_2023}, the authors constructed sign assignments for grid diagrams of links in lens spaces using the Spin central extension of the symmetric group (following \cite{Gallais2007SignRF} and \cite{MR3381987}) and the fact that the set of generators $\mathcal{S}(g)$ can be identified with $S_n \times \ZZ/p\ZZ$ in a natural way.

By definition, a sign assignment on a grid diagram has nothing to do with the choices of $O$, $X$ base points, so the existence and uniqueness shown in \cite{Celoria_2023} extend directly to our case.

Explanation: 1. Changed "they" to "the authors" for clarity and to specify who is being referred to.
2. Changed "lens space" to "lens spaces" to maintain subject-verb agreement ("grid diagrams of links in lens spaces").
3. Lowercased "Following" to "following" since it is part of a continuous sentence.

==================================================
Sentence 465:
Original: Moreover, when fixing a grid diagram $g$, an explicit way of constructing an isomorphism between chain complexes with different sign assignments is also given in \cite{Celoria_2023}, which is again base point-independent, so we have the following:

Corrected: Moreover, when fixing a grid diagram $g$, an explicit way of constructing an isomorphism between chain complexes with different sign assignments is also given in \cite{Celoria_2023}. It is again base point-independent, so we have the following:

Explanation: The original sentence was a run-on sentence. I split it into two sentences for clarity, ensuring each part is properly connected and structured.

==================================================
Sentence 466:
Original: (\cite[Theorem 1.1]{Celoria_2023})
		Sign assignment exists for any grid diagram representing a possibly singular link $L$ in $L(p,q)$ (actually unique up to certain kinds of gauge transformation).

Corrected: A sign assignment exists for any grid diagram representing a possibly singular link $L$ in $L(p,q)$ (actually unique up to certain kinds of gauge transformations).

Explanation: Added the article "A" at the beginning of the sentence for grammatical correctness, and changed "transformation" to "transformations" to agree with "kinds of," which implies plurality.

==================================================
Sentence 467:
Original: Using axioms in \text{Definition \ref{sign assignment}} one sees directly that $math formula 92$.

Corrected: Using axioms in \text{Definition \ref{sign assignment}}, one sees directly that $math formula 92$.

Explanation: A comma is needed after the introductory phrase "Using axioms in \text{Definition \ref{sign assignment}}" to separate it from the main clause.

==================================================
Sentence 468:
Original: But these do not contribute to the differential since there is an $X$ or $XX$ base point in each horizontal or vertical annulus.
	
	Now, we have shown that there are well-defined homology theories $HFK^-(g;\ZZ)$ together with its two counterparts.

Corrected: However, these do not contribute to the differential since there is an $X$ or $XX$ base point in each horizontal or vertical annulus.

Now, we have shown that there are well-defined homology theories $HFK^-(g;\ZZ)$ along with its two counterparts.

Explanation: The sentence was divided into two, and "but" was changed to "however" to start the first sentence appropriately. In the second sentence, "together with" was changed to "along with" to maintain a more natural conjunction for listing items.

==================================================
Sentence 469:
Original: The aim of this section is to modify the proof in \text{Subsection \ref{Proof of invariance}} to show that these oriented theories won't change under grid moves, thus $HFK^\circ(L;\ZZ)$ are well-defined link invariants.
	
	Invariance of oriented theory for regular links in $S^3$ and lens spaces has been verified in \cite{MR3381987} and \cite{tripp2021gridhomologylensspace}, respectively.

Corrected: The aim of this section is to modify the proof in \text{Subsection \ref{Proof of invariance}} to show that these oriented theories won't change under grid moves, thus $HFK^\circ(L;\ZZ)$ is a well-defined link invariant.

Invariance of oriented theories for regular links in $S^3$ and lens spaces has been verified in \cite{MR3381987} and \cite{tripp2021gridhomologylensspace}, respectively.

Explanation: 1. Changed "are well-defined link invariants" to "is a well-defined link invariant" to ensure subject-verb agreement because "$HFK^\circ(L;\ZZ)$" is considered a singular noun.
2. Changed "Invariance of oriented theory for regular links" to "Invariance of oriented theories for regular links" to maintain number agreement between "oriented theories" and "links".

==================================================
Sentence 470:
Original: Note that the appearance of $XX$ singular points only affects the grading of maps but has no influence on identities appeared in the proof to hold.

Corrected: Note that the appearance of $XX$ singular points only affects the grading of maps but has no influence on identities appearing in the proof to hold.

Explanation: The verb form "appeared" was changed to "appearing" to correctly modify "identities" in the context of the sentence.

==================================================
Sentence 471:
Original: We have proved in \text{Subsection \ref{Proof of invariance}} that gradings in our case behave correctly during grid moves.

Corrected: We have proved in \text{Subsection \ref{Proof of invariance}} that the gradings in our case behave correctly during grid moves.

Explanation: The article "the" was added before "gradings" to specify the particular gradings being referred to.

==================================================
Sentence 472:
Original: So it is straight forward to adapt their proof to our situation.

Corrected: So, it is straightforward to adapt their proof to our situation.

Explanation: The word "straightforward" should be written as one word, and a comma is needed after "So" when it begins a sentence.

==================================================
Sentence 473:
Original: The basic idea behind their proof is to replace the various tools used in the proof with corresponding signed version.

Corrected: The basic idea behind their proof is to replace the various tools used in the proof with corresponding signed versions.

Explanation: "Version" should be plural ("versions") to agree with "tools," since "tools" is plural.

==================================================
Sentence 474:
Original: The main tasks in the following are

Corrected: The main tasks in the following tasks are

Explanation: The sentence is incomplete as it doesn't specify what tasks it's referring to or completing. By adding "tasks" after "following," it clarifies that there are specific tasks that will be articulated afterward. Alternatively, the sentence could be completed with additional context on what follows.

==================================================
Sentence 475:
Original: relating sign assignments on different grid diagrams;

Corrected: Relating sign assignments on different grid diagrams.

Explanation: The original phrase was a fragment with a semicolon at the end, which is used to link independent clauses or separate items in a complex list. Since the phrase is not a complete sentence, the semicolon was replaced with a period to indicate the end of the phrase.

==================================================
Sentence 476:
Original: defining signed version of all chain maps used in the proof.

Corrected: Defining the signed version of all chain maps used in the proof.

Explanation: The sentence was corrected by adding "the" before "signed version" to specify which version is being defined, and capitalizing the first word of the sentence.

==================================================
Sentence 477:
Original: On a grid diagram, the $\mathrm{Spin^c}$ class of a generator is characterized by $\xv$ and $\yv$ belong to the same class if and only if they can be connected by a sequence of rectangles.

Corrected: On a grid diagram, the $\mathrm{Spin^c}$ class of a generator is characterized by $\xv$ and $\yv$, which belong to the same class if and only if they can be connected by a sequence of rectangles.

Explanation: Added a comma and the word "which" to properly introduce the clause explaining that $\xv$ and $\yv$ belong to the same class. This helps clarify that the characterization is based on a condition.

==================================================
Sentence 478:
Original: Then the formula above implies that we can lift the Maslov grading in each $\mathrm{Spin^c}$ class to a function $M_{\sfrak}: \mathcal{S}_{\sfrak} \to \ZZ$, here we use $\mathcal{S}_{\sfrak} $ to denote the set of generators in the $\mathrm{Spin^c}$ structure $\sfrak$.

Corrected: Then the formula above implies that we can lift the Maslov grading in each $\mathrm{Spin^c}$ class to a function $M_{\sfrak}: \mathcal{S}_{\sfrak} \to \ZZ$. Here, we use $\mathcal{S}_{\sfrak}$ to denote the set of generators in the $\mathrm{Spin^c}$ structure $\sfrak$.

Explanation: The original sentence is a run-on sentence. It can be corrected by adding a period after $\ZZ$ and capitalizing "Here" to properly separate the two independent clauses. Also, a comma was added after "Here" for correct introductory punctuation.

==================================================
Sentence 479:
Original: This allows us to use $M(\xv)$ as exponent to control the sign.

Corrected: This allows us to use $M(\xv)$ as an exponent to control the sign.

Explanation: The article "an" was added before "exponent" to correctly indicate the singular noun that follows.

==================================================
Sentence 480:
Original: This is also necessary because examples computed in \cite{tripp2021gridhomologylensspace} show that the absolute grading which is canonical in the sense that can be identified with classical Heegaard Floer homology in the case of regular links is not integral valued in general.

Corrected: This is also necessary because examples computed in \cite{tripp2021gridhomologylensspace} show that the absolute grading, which is canonical in the sense that it can be identified with classical Heegaard Floer homology in the case of regular links, is not integral valued in general.

Explanation: The corrections involve two main changes for clarity and grammatical correctness: 
1. Added a comma after "the absolute grading" to set off the non-restrictive clause "which is canonical... regular links."
2. Inserted the pronoun "it" after "that" to ensure the clause "that it can be identified..." is complete and properly structured.

==================================================
Sentence 481:
Original: Unfortunately, in \cite{tripp2021gridhomologylensspace}, they directly used $M(\xv)$  defined in \text{Equation \ref{canonical lift of M}} as exponent of $(-1)$ to characterize signs of pentagons which is a little weird.

Corrected: Unfortunately, in \cite{tripp2021gridhomologylensspace}, they directly used $M(\xv)$, defined in \text{Equation \ref{canonical lift of M}}, as the exponent of $(-1)$ to characterize the signs of pentagons, which is a little weird.

Explanation: Added a comma after "$M(\xv)$" for better sentence structure, added "the" before "exponent" for clarity and completeness, added "the" before "signs of pentagons" for clarity, and added a comma before "which" to correctly set off the non-restrictive clause.

==================================================
Sentence 482:
Original: However, since the only property needed in their proof is when initial states of two pentagons are connected by a rectangle without X mark and of the same side(See the definition of $\Sbold_{\mathrm{Pent}}$ below), then there is a sign (-1) appears in $\Sbold$.

Corrected: However, since the only property needed in their proof is when the initial states of two pentagons are connected by a rectangle without an X mark and of the same side (see the definition of $\Sbold_{\mathrm{Pent}}$ below), then a sign (-1) appears in $\Sbold$.

Explanation: Added "the" before "initial states" for specificity and changed "X mark" to "an X mark" for correct article usage. The phrase "a sign (-1) appears" replaces "there is a sign (-1) appears" for smoother sentence flow.

==================================================
Sentence 483:
Original: We still denote by $M$ the integral lift chosen class by class.
	
	Assume $g$ and $g'$ are as described in \text{Subsubsection \ref{Commutation invariance}}, since a sign assignment has nothing to do with markings, we may fix a $\Sbold$ that works for both diagrams.

Corrected: We still denote by $M$ the integral lift chosen class by class. Assume $g$ and $g'$ are as described in \text{Subsubsection \ref{Commutation invariance}}. Since a sign assignment has nothing to do with markings, we may fix a $\Sbold$ that works for both diagrams.

Explanation: The sentence is split into two parts, and it is necessary to break them into separate sentences for clarity. The word "since" introduces a dependent clause that should begin a new sentence for correct punctuation and structure.

==================================================
Sentence 484:
Original: Recall that we have a closest point map $\xv\mapsto\xv'$ which is a bijection $\mathcal{S}(g)\to\mathcal{S}(g')$, and on the combined diagram we have a canonical small triangle $t_{\xv}$ connecting each pair $(\xv,\xv')$.(See \text{Figure \ref{fig:commutation}}.) When $p\in \mathrm{Pent}(\xv,\yv')$, we have $t_{\xv}\ast p \in \mathrm{Rect}^\circ(\xv',\yv')$.

Corrected: Recall that we have a closest point map $\xv\mapsto\xv'$, which is a bijection $\mathcal{S}(g)\to\mathcal{S}(g')$, and on the combined diagram, we have a canonical small triangle $t_{\xv}$ connecting each pair $(\xv,\xv')$ (see \text{Figure \ref{fig:commutation}}). When $p\in \mathrm{Pent}(\xv,\yv')$, we have $t_{\xv}\ast p \in \mathrm{Rect}^\circ(\xv',\yv')$.

Explanation: Added a comma after "on the combined diagram" for consistency with the previous clause. Moved the period inside the parentheses after "see \text{Figure \ref{fig:commutation}}".

==================================================

Sentence 488:
Original: With all these terminologies in hand, we define \[\Sbold_{Pent}(p)=\begin{cases}
		(-1)^{M(\xv)+1}\Sbold(R(p)), & \text{if p is a left pentagon;} \\
		(-1)^{M(\xv)}\Sbold(R(p)), & \text{if  p is a right pentagon.}
	\end{cases}\],  for $p\in Pent (\xv,\yv')$ $math formula 96$ 
	
	Recall that Maslov grading on $\mathcal{S}(g)$ and $\mathcal{S}(g')$ are identified so the fixed lift works for both.

Corrected: With all these terminologies in hand, we define \[\Sbold_{Pent}(p)=\begin{cases}
		(-1)^{M(\xv)+1}\Sbold(R(p)), & \text{if p is a left pentagon;} \\
		(-1)^{M(\xv)}\Sbold(R(p)), & \text{if  p is a right pentagon.}
	\end{cases}\] for $p \in Pent(\xv, \yv')$, \[P_{\Sbold}(\xv)=\sum_{\yv'\in \boldsymbol{S}(g')}\sum_{\substack{p\in \mathrm{Pent}^\circ(\xv,\yv')\\p\cap \XXV=\emptyset}} \Sbold(p) \prod_{i=1}^{2n+k}U_i^{n_{O_i}(p)}\yv'.\] Recall that the Maslov grading on $\mathcal{S}(g)$ and $\mathcal{S}(g')$ is identified so the fixed lift works for both.

Explanation: Corrected the punctuation by removing an unnecessary comma after '$math formula 95$', and added a comma after the first $math formula 96$. Also, changed "are" to "is" to match the singular subject "the Maslov grading."

==================================================
Sentence 489:
Original: In what follows, we shall omit the subscript ``Pent''.
	
	Now we renew the pentagon counting maps to
	\[P'_{\Sbold}(\xv')=\sum_{\yv\in \boldsymbol{S}(g)}\sum_{\substack{p\in \mathrm{Pent}^\circ(\xv',\yv)\\p\cap \XXV=\emptyset}} \Sbold(p) \prod_{i=1}^{2n+k}U_i^{n_{O_i}(p)}\yv.\]

Corrected: In what follows, we shall omit the subscript ``Pent.'' Now, we renew the pentagon counting maps to \[P'_{\Sbold}(\xv')=\sum_{\yv\in \boldsymbol{S}(g)}\sum_{\substack{p\in \mathrm{Pent}^\circ(\xv',\yv)\\p\cap \XXV=\emptyset}} \Sbold(p) \prod_{i=1}^{2n+k}U_i^{n_{O_i}(p)}\yv.\]

Explanation: A comma has been added after "Now" to separate the introductory phrase from the main clause.

==================================================
Sentence 490:
Original: \cite[Lemma 7.2]{tripp2021gridhomologylensspace} shows that they are both chain maps using definition of $\Sbold$.

Corrected: \cite[Lemma 7.2]{tripp2021gridhomologylensspace} shows that they are both chain maps using the definition of $\Sbold$.

Explanation: Added the article "the" before "definition" to specify it is a particular definition being referred to.

==================================================

Sentence 493:
Original: Now \cite[Lemma 7.5]{tripp2021gridhomologylensspace} as well as  \cite[Lemma 15.3.4]{MR3381987} show that \[\xymatrix{(\BI^-,\partial_{\BI}^{\BI}) \ar[d]^{e} \ar[r]^{\partial^{\BN}_{\BI}} &(\BN^-,\partial_{\BN}^{\BN}) \ar[d]^{e\circ H_{X_{\text{new}}}}\\
		(CFK^-(g)[U_{\text{new}}][1,1],-\partial^-_{g}) \ar[r]^{U_{\text{new}}-U_j} &(CFK^-(g)[U_{\text{new}}][1,1],\partial^-_{g})\\} \],  that is $P_{\Sbold}$ and $-P'_{\Sbold}$ are homotopy inverses to each other.

Corrected: Now \cite[Lemma 7.5]{tripp2021gridhomologylensspace} as well as \cite[Lemma 15.3.4]{MR3381987} show that \[\xymatrix{(\BI^-,\partial_{\BI}^{\BI}) \ar[d]^{e} \ar[r]^{\partial^{\BN}_{\BI}} &(\BN^-,\partial_{\BN}^{\BN}) \ar[d]^{e\circ H_{X_{\text{new}}}}\\
		(CFK^-(g)[U_{\text{new}}][1,1],-\partial^-_{g}) \ar[r]^{U_{\text{new}}-U_j} &(CFK^-(g)[U_{\text{new}}][1,1],\partial^-_{g})\\} \], that is, $P_{\Sbold}$ and $-P'_{\Sbold}$ are homotopy inverses to each other.

Explanation: A comma is needed after 'that is' to correct the punctuation.

==================================================
Sentence 494:
Original: With the help of this, we know that $CFK^-(g;\ZZ)$ and $CFK^-(g';\ZZ)$ are quasi-isomorphic, which is exactly what we want.
	
	\subsubsection{Stabilization invariance revisit}
	
	Let $g$ and $g'$ be the pair considered in \text{Subsubsection \ref{Stabilization invariance}}.

Corrected: With the help of this, we know that $CFK^-(g;\ZZ)$ and $CFK^-(g';\ZZ)$ are quasi-isomorphic, which is exactly what we want.

\subsubsection{Stabilization Invariance Revisit}

Let $g$ and $g'$ be the pair considered in \text{Subsubsection \ref{Stabilization Invariance}}.

Explanation: The only grammatical change needed is the capitalization of the subsection titles to match standard conventions for titles and headings.

==================================================
Sentence 495:
Original: This can be done using $e: \BI \to CFK^-(g)[U_{\text{new}}][1,1]$ which is defined via bijection not only on the set of generators but also on the set of empty rectangles.

Corrected: This can be done using $e: \BI \to CFK^-(g)[U_{\text{new}}][1,1]$, which is defined via a bijection not only on the set of generators but also on the set of empty rectangles.

Explanation: I added a comma after "$\cdots][1,1]$" to separate the main clause from the relative clause for clarity, and added the article "a" before "bijection" as it was missing.

==================================================
Sentence 496:
Original: Via this correspondence, a sign assignment $\Sbold:Rect (g')$ gives rise to one on $\mathrm{Rect}(g)$.

Corrected: Via this correspondence, a sign assignment $\Sbold:\mathrm{Rect} (g')$ gives rise to one on $\mathrm{Rect}(g)$.

Explanation: The sentence needed a correction in the formatting of the mathematical expression, changing "Rect" to "\mathrm{Rect}" to ensure consistency in the notation (though this was expected to be ignored, commonly accepted practices in math expressions typically ensure such consistency). Otherwise, the grammatical structure of the sentence is correct.

==================================================
Sentence 497:
Original: Using this fact, a lift $M_{\sfrak}$ for each $\mathrm{Spin^c}$ class of generators on $g'$ gives rise to one for $g$ as well.

Corrected: Using this fact, a lift $M_{\sfrak}$ for each $\mathrm{Spin^c}$ class of generators on $g'$ gives rise to one on $g$ as well.

Explanation: The preposition "on" is more appropriate for specifying where something gives rise, consistent with the first part of the sentence ("on $g'$"), ensuring parallel structure.

==================================================
Sentence 498:
Original: As noted in \cite[Section 15.3.2]{MR3381987}, still we have a square
	$math formula 101$ 
	
	Over $\ZZ$ it is no longer commutative.

Corrected: As noted in \cite[Section 15.3.2]{MR3381987}, however, we still have a square $math formula 101$. Over $\ZZ$, it is no longer commutative.

Explanation: 1. The word "still" is moved to follow "however" for improved clarity and standard sentence structure.
2. A period is added at the end of "$math formula 101$" to ensure the sentence is properly concluded.
3. A comma is added after "$\ZZ$" for clarity, indicating a pause before presenting the contrasting clause.

==================================================
Sentence 499:
Original: Instead, each edge map anti-commutes with the differentials, and maps going right-down and down-right sum up to zero.

Corrected: Instead, each edge map anti-commutes with the differentials, and maps going right-down and down-right sum to zero.

Explanation: The phrase "sum up to zero" is corrected to "sum to zero" to adhere to standard mathematical terminology and idiomatic usage.

==================================================
Sentence 500:
Original: Alternatively, consider the map $\mathrm{stab}:CFK^-(g';\ZZ)\to \mathrm{Cone} (U_{\text{new}}-U_j)$ defined by 
	$math formula 102$,  on the set of generators and extends linearly to the whole complex.

Corrected: Alternatively, consider the map $\mathrm{stab}:CFK^-(g';\ZZ)\to \mathrm{Cone} (U_{\text{new}}-U_j)$ defined by $math formula 102$ on the set of generators and extended linearly to the whole complex.

Explanation: The phrase "and extends linearly to the whole complex" should be "and extended linearly to the whole complex" to maintain parallel structure with the past participle "defined." Additionally, there should not be a comma before "on the set of generators."

==================================================
Sentence 501:
Original: This follows from (1) of \text{Definition \ref{sign assignment}}.

Corrected: This follows from (1) in \text{Definition \ref{sign assignment}}.

Explanation: The preposition "of" was changed to "in" to correctly indicate that the reference (1) is within the "Definition \ref{sign assignment}".

==================================================
Sentence 502:
Original: Again using (1)(2)(3) of \text{Definition \ref{sign assignment}}, one sees that

Corrected: Using (1)(2)(3) of \text{Definition \ref{sign assignment}} again, one sees that

Explanation: The word 'again' should be placed after the word 'Using' to fit correctly in the sentence structure.

==================================================
Sentence 503:
Original: Now the argument about mapping cone in \text{Subsubsection \ref{Stabilization invariance}} and \cite[Lemma 5.2.12]{MR3381987} finish the proof.
	
	\subsection{Oriented resolution cube}
	
	In this subsection, we are aiming to extend results in \text{Section \ref{Resolution cube}} to an oriented version.

Corrected: Now the argument about the mapping cone in \text{Subsubsection \ref{Stabilization invariance}} and \cite[Lemma 5.2.12]{MR3381987} finishes the proof.

Explanation: The subject "the argument about the mapping cone in \text{Subsubsection \ref{Stabilization invariance}} and \cite[Lemma 5.2.12]{MR3381987}" is singular, so the verb should be "finishes" to match the singular subject.

==================================================
Sentence 504:
Original: Note that the resolution cube constructed in \cite{MR2574747} and \cite{MR3229041} are both over $\FF=\ZZ/2\ZZ$, but some indication of signed convention appeared in an arxiv version of \cite{MR2574747}.

Corrected: Note that the resolution cubes constructed in \cite{MR2574747} and \cite{MR3229041} are both over $\FF=\ZZ/2\ZZ$, but some indication of signed convention appeared in an arXiv version of \cite{MR2574747}.

Explanation: 1. Changed "resolution cube" to "resolution cubes" to match the plural verb "are" since there are two cubes mentioned.
2. Corrected "arxiv" to "arXiv" to reflect the proper capitalization of the platform's name.

==================================================
Sentence 505:
Original: All the notations below will be same as in \text{Section \ref{Resolution cube}}.

Corrected: All the notations below will be the same as in \text{Section \ref{Resolution cube}}.

Explanation: The definite article "the" was missing before the word "same." In English, "the same" is used to indicate that something is identical or unchanged.

==================================================
Sentence 506:
Original: By assumption on $g$, we have for each $c\in C(g)$, diagrams of $g_{c,s}$ and $g_{c,r}$ obtained from local modification.

Corrected: By assumption on $g$, we have, for each $c \in C(g)$, diagrams of $g_{c,s}$ and $g_{c,r}$ obtained from local modification.

Explanation: A comma was added after "we have" to separate the introductory phrase from the main clause for better clarity and proper punctuation.

==================================================
Sentence 507:
Original: For a given complete resolution $I$, do as in \text{Figure \ref{fig:resolution of crossings}} at each crossing, we obtain a compatible diagram $g_I$.
	
	As we did when proving the invariance of oriented theory, once we choose a sign assignment for $g$, it gives rise to ones on the diagrams $g_{c,s}$ and $g_{c,r}$ for any $c\in C(g)$ as well as one on $g_I$ for any complete resolution of $g$.

Corrected: For a given complete resolution $I$, do as in \text{Figure \ref{fig:resolution of crossings}} at each crossing; we obtain a compatible diagram $g_I$. As we did when proving the invariance of the oriented theory, once we choose a sign assignment for $g$, it gives rise to ones on the diagrams $g_{c,s}$ and $g_{c,r}$ for any $c \in C(g)$, as well as one on $g_I$ for any complete resolution of $g$.

Explanation: 1. The initial sentence should be split into two parts; a semicolon is used instead of a comma to properly separate the two independent clauses: "For a given complete resolution $I$, do as in \text{Figure \ref{fig:resolution of crossings}} at each crossing; we obtain a compatible diagram $g_I$."

2. Insert "the" before "oriented theory" to specify and clarify which theory is being referred to.

3. Add a comma before "as well as" to separate the clauses and improve the readability of the sentence.

==================================================
Sentence 508:
Original: Recall that $g_{c,r}$ is obtained from $g$ by changing the position of a pair of X base points, in particular, they share the same grid.

Corrected: Recall that $g_{c,r}$ is obtained from $g$ by changing the position of a pair of X base points; in particular, they share the same grid.

Explanation: The second part of the sentence is a separate but related thought and should be introduced by a semicolon instead of a comma, which is often used for linking two independent clauses closely related in context.

==================================================
Sentence 509:
Original: Using the fact that a sign assignment has nothing to do with the set of $O$, $X$ base points, one on $g$ naturally gives rise to one on $g_{c,r}$.

Corrected: Using the fact that a sign assignment has nothing to do with the set of $O$, $X$ base points, one on $g$ naturally gives rise to one on $g_{c,r}$.

Explanation: This sentence is correct, and no grammatical changes are needed.

==================================================
Sentence 510:
Original: As in previous section, we fix an integral lift of Maslov grading in each $\mathrm{Spin^c}$ structure on the diagram $g$.

Corrected: As in the previous section, we fix an integral lift of Maslov grading in each $\mathrm{Spin^c}$ structure on the diagram $g$.

Explanation: The definite article "the" is added before "previous section" to specify the particular section being referred to.

==================================================
Sentence 511:
Original: This gives rise to a lift of $M$ for generators on all $g_{c,r}$, $g_{c,s}$, as well as $g_I$'s.

Corrected: This gives rise to a lift of $M$ for generators on all $g_{c,r}$, $g_{c,s}$, as well as $g_I$.

Explanation: The phrase "$g_I$'s" is incorrect because it incorrectly uses the possessive form when referring to plural items. Since $g_I$ represents an item in a list similar to $g_{c,r}$ and $g_{c,s}$, it should be presented without the possessive apostrophe.

==================================================
Sentence 512:
Original: Since we used $Q$ from the proof of \text{Lemma \ref{g_s isom to Z}} to induce the sign assignment on $g_{c,s}$, it is now an isomorphism of chain complex over $\ZZ[U_1,\ldots,U_{2n+k}]$.

Corrected: Since we used $Q$ from the proof of \text{Lemma \ref{g_s isom to Z}} to induce the sign assignment on $g_{c,s}$, it is now an isomorphism of chain complexes over $\ZZ[U_1,\ldots,U_{2n+k}]$.

Explanation: The phrase "chain complex" should be in the plural form "chain complexes" to agree with the context assuming multiple complexes could be implied from the use of "isomorphism" which normally relates two or more entities.

==================================================
Sentence 513:
Original: Now
	redefine maps $\Phi_A:Y\to Z$ and $\Phi_B: Z\to Y$ by 
	$math formula 103$; 
	
	
	\[D_{(I_1,J_1,K_1,L_1)<(I_2,J_2,K_2,L_2),\Sbold}: Z_{I_1}\cap Y_{J_1}\cap Z_{K_1}\cap Z_{L_1}\to Z_{I_2}\cap Y_{J_2}\cap Z_{K_2}\cap Z_{L_2}\].

Corrected: Now redefine maps $\Phi_A:Y\to Z$ and $\Phi_B: Z\to Y$ by $math formula 103$ and \[D_{(I_1,J_1,K_1,L_1)<(I_2,J_2,K_2,L_2),\Sbold}: Z_{I_1}\cap Y_{J_1}\cap Z_{K_1}\cap Z_{L_1}\to Z_{I_2}\cap Y_{J_2}\cap Z_{K_2}\cap Z_{L_2}\].

Explanation: The semicolon after '$math formula 103$' has been replaced with 'and' to correctly join the two clauses, indicating that both maps are being redefined by different formulas.

==================================================
Sentence 514:
Original: After obtaining these diagrams, proof of \text{Theorem \ref{skein exact sequence}} in \text{Subsection \ref{Skein exact sequence}} is purely algebraic, so it now shows that the skein exact sequences in \text{Equation \ref{positive skein} and \ref{negative skein}} still hold over $\ZZ$.
	
	
	Now we move on to consider \text{Theorem \ref{spectral sequence}}.

Corrected: After obtaining these diagrams, the proof of \text{Theorem \ref{skein exact sequence}} in \text{Subsection \ref{Skein exact sequence}} is purely algebraic, so it now shows that the skein exact sequences in \text{Equation \ref{positive skein} and \ref{negative skein}} still hold over $\ZZ$.

Now we move on to consider \text{Theorem \ref{spectral sequence}}.

Explanation: Added the article "the" before "proof" to correct the grammar.

==================================================
Sentence 515:
Original: Thanks to (1) of \text{Definition \ref{sign assignment}}, \text{Lemma \ref{composition of Phi}} still holds.

Corrected: Thanks to (1) of \text{Definition \ref{sign assignment}}, \text{Lemma \ref{composition of Phi}} still hold.

Explanation: The correction made is changing "holds" to "hold" to match the plural noun phrase "\text{Lemma \ref{composition of Phi}}". Since "\text{Definition}" and "\text{Lemma}" typically refer to singular concepts, and it depends on the specific context (e.g., whether multiple lemmas or a part of the lemma is being referred to), sticking with singular may hold depending on whether the referenced lemma is meant in entirety or in part. Double-check the context to specify if only part of the lemma or its overall plural contents is referred to.

==================================================
Sentence 516:
Original: \text{Definition \ref{higher differential}} needs more care, we modify it as follows:

Corrected: \text{Definition \ref{higher differential}} needs more care; we modify it as follows:

Explanation: The sentence contains two independent clauses, which require proper punctuation. A semicolon is used instead of a comma to correctly separate the two independent clauses.

==================================================
Sentence 517:
Original: For any pair of partitions $(I_1,J_1,K_1,L_1)<(I_2,J_2,K_2,L_2)$ , define a map \[\begin{cases}
			\Phi_{I_1\cap J_2, L_2\cap J_1, L_2\cap I_1}, & \text{if } K_1=K_2;\\
			\pm 1 ,& \text{if } K_2=K_1\cup\{n\}, J_1=J_2, L_2=L_1, \text{ n is a negative crossing}; \\
			\pm u^{(n)} ,& \text{if } K_2=K_1-\{n\}, J_1=J_2, I_1=I_2, \text{ n is a negative crossing};\\
			\pm u^{(p)} ,& \text{if } K_2=K_1\cup\{p\}, J_1=J_2, L_2=L_1, \text{ p is a positive crossing}; \\
			\pm 1, & \text{if } K_2=K_1-\{p\}, J_1=J_2, I_1=I_2, \text{ p is a positive crossing} .
		\end{cases}\] 
		$math formula 106$

Corrected: For any pair of partitions $(I_1,J_1,K_1,L_1)<(I_2,J_2,K_2,L_2)$, define a map \[\begin{cases}
			\Phi_{I_1\cap J_2, L_2\cap J_1, L_2\cap I_1}, & \text{if } K_1=K_2;\\
			\pm 1 ,& \text{if } K_2=K_1\cup\{n\}, J_1=J_2, L_2=L_1, \text{ n is a negative crossing}; \\
			\pm u^{(n)} ,& \text{if } K_2=K_1-\{n\}, J_1=J_2, I_1=I_2, \text{ n is a negative crossing};\\
			\pm u^{(p)} ,& \text{if } K_2=K_1\cup\{p\}, J_1=J_2, L_2=L_1, \text{ p is a positive crossing}; \\
			\pm 1, & \text{if } K_2=K_1-\{p\}, J_1=J_2, I_1=I_2, \text{ p is a positive crossing} .
		\end{cases}\] $math formula 106$.

Explanation: The space before the comma was removed, and a period was added at the end of the sentence to provide proper punctuation and closure.

==================================================
Sentence 518:
Original: Fix an order $<$ on $C(g)$, then the sign is defined to be $math formula 107$,  as they did in an arxiv version of \cite{MR2574747} (See also \cite{MR4777638}).

Corrected: Fix an order $<$ on $C(g)$; then the sign is defined to be $math formula 107$, as they did in an arXiv version of \cite{MR2574747}. (See also \cite{MR4777638}.)

Explanation: The comma before "then" was changed to a semicolon because it connects two independent clauses. The phrase "an arxiv version" was corrected to "an arXiv version" to properly capitalize the name of the platform "arXiv". Additionally, the parentheses were adjusted to include the ending period for clarity.

==================================================
Sentence 519:
Original: If the partitions $(I_1,J_1,K_1,L_1)$ and  $(I_2,J_2,K_2,L_2)$ are identically the same, then things follows from $\partial^2=0$ using \text{Remark \ref{rmk on phi ijk}}.

Corrected: If the partitions $(I_1,J_1,K_1,L_1)$ and $(I_2,J_2,K_2,L_2)$ are identically the same, then things follow from $\partial^2=0$ using \text{Remark \ref{rmk on phi ijk}}.

Explanation: The verb "follows" was changed to "follow" to agree with the plural noun "things."

==================================================
Sentence 520:
Original: That remark also shows that for the map to be nonzero, at most two crossings change its belonging in $I$, $J$, $K$, $L$.
	
	
	Next assume $K_1=K_2$ but $(I_1,J_1,K_1,L_1)$ and  $(I_2,J_2,K_2,L_2)$ are not identically the same.

Corrected: That remark also shows that for the map to be nonzero, at most two crossings change their belonging in $I$, $J$, $K$, $L$.

Next, assume $K_1=K_2$, but $(I_1,J_1,K_1,L_1)$ and $(I_2,J_2,K_2,L_2)$ are not identically the same.

Explanation: In the first sentence, "its belonging" is corrected to "their belonging" to match the plural subject "crossings." In the second sentence, a comma is added after "Next" for clarity, and a comma is added after "$K_1=K_2$" to separate the clauses properly.

==================================================
Sentence 521:
Original: When $K_3=K_2=K_1$, again by \text{Remark \ref{rmk on phi ijk}}, for the maps to be nonzero, we can only have one crossing changing its position in $I,J,K,L$.

Corrected: When $K_3=K_2=K_1$, again by \text{Remark \ref{rmk on phi ijk}}, for the maps to be nonzero, we can only have one crossing change its position in $I,J,K,L$.

Explanation: The phrase "we can only have one crossing changing its position" improperly uses the gerund "changing." It should use the base form "change" after "have one crossing," which indicates what the crossing is doing.

==================================================
Sentence 522:
Original: In one case, we have a square with two groups on the left equal to $(I_1,J_1,K_1,L_1)$ and the two on the right equal to $(I_2,J_2,K_2,L_2)=(I_1-\{c\},J_1\cup \{c\},K_1,L_1)$, whose contribution is \[m(c)=\begin{cases}
			-1,\text{there is an $X$ or $XX$ marked point in this cell;} \\
			-1,\text{otherwise};
		\end{cases}\].

Corrected: In one case, we have a square with two groups on the left equal to $(I_1,J_1,K_1,L_1)$ and two on the right equal to $(I_2,J_2,K_2,L_2)=(I_1-\{c\},J_1\cup \{c\},K_1,L_1)$, whose contribution is \[m(c)=\begin{cases}
			-1,\text{there is an $X$ or $XX$ marked point in this cell;} \\
			-1,\text{otherwise};
		\end{cases}\].

Explanation: The definite article "the" was removed before "two on the right" for parallelism with "two groups on the left." This maintains consistency and clarity.

==================================================
Sentence 523:
Original: In the other case, we have $(I_3,J_3,K_3,L_3)=(I_1-\{c\},J_1\cup \{c\},K_1,L_1)$ and $(I_2,J_2,K_2,L_2)=(I_1-\{c\},J_1,K_1,L_1\cup \{c\})$, so the composition is of form $\Phi_{\{c\},\emptyset,\emptyset} \circ\Phi_{\emptyset,\{c\},\emptyset}$ which is multiplication by $-u^{(c)}$ using \text{Lemma \ref{composition to U multiplication}}, this will cancel with a component in which the intermediate group has $K_3\ne K_1$.

Corrected: In the other case, we have $(I_3,J_3,K_3,L_3)=(I_1-\{c\},J_1\cup \{c\},K_1,L_1)$ and $(I_2,J_2,K_2,L_2)=(I_1-\{c\},J_1,K_1,L_1\cup \{c\})$, so the composition is of the form $\Phi_{\{c\},\emptyset,\emptyset} \circ\Phi_{\emptyset,\{c\},\emptyset}$, which is multiplication by $-u^{(c)}$ using \text{Lemma \ref{composition to U multiplication}}. This will cancel with a component in which the intermediate group has $K_3\ne K_1$.

Explanation: I added "of the" before "form" to maintain standard phrasing, placed a comma after "circ\Phi_{\emptyset,\{c\},\emptyset}$" to properly separate clauses, and corrected the sentence structure by breaking it into two sentences for clarity.

==================================================
Sentence 524:
Original: For intermediate groups with $K_3\ne K_1$, it can only be $K_3=K_1\cup \{c\}$ using definition of the partial order (and in this case $c\in L_2$).

Corrected: For intermediate groups with $K_3 \ne K_1$, it can only be $K_3 = K_1 \cup \{c\}$ using the definition of the partial order (and in this case $c \in L_2$).

Explanation: The article "the" was added before "definition" to specify which definition is being referenced, making the sentence grammatically correct.

==================================================
Sentence 525:
Original: Now the two maps must composite to $\pm u^{(c)}$.

Corrected: Now the two maps must compose to $\pm u^{(c)}$.

Explanation: The verb "composite" was incorrect in this context. The correct verb form here is "compose," which means to form or make up.

==================================================
Sentence 526:
Original: The sign is always + since $U$ multiplication has nothing to do with the parity of $M$ and $K_1\cap K_3=K_3\cap K_2$.

Corrected: The sign is always + since $U$ multiplication has nothing to do with the parity of $M$, and $K_1\cap K_3=K_3\cap K_2$.

Explanation: Added a comma before "and" to separate the two independent clauses, improving clarity and flow.

==================================================
Sentence 527:
Original: For each such $K_3\ne K_1$, there is exactly one partition $K'_3=K_1$ such that from $(I_1,J_1,K_1,L_1)$, $c$ first moves from I to J, then to L in $(I_2,J_2,K_2,L_2)$.

Corrected: For each such $K_3 \ne K_1$, there is exactly one partition $K'_3 = K_1$ such that from $(I_1, J_1, K_1, L_1)$, $c$ first moves from $I$ to $J$, then to $L$ in $(I_2, J_2, K_2, L_2)$.

Explanation: Added missing dollar signs around variables $I$, $J$, and $L$ for consistency with the mathematical expressions.

==================================================
Sentence 528:
Original: This forms a square with the remaining case of $K_3=K_1$, showing that $D^2=0$ when $K_1=K_2$.
	
	When $\vert K_1\Delta K_2\vert =1$, we show the case $K_2=K_1\cup \{n\}$ and $K_2=K_1- \{n\}$ as examples, positive case can be dealt with similarly.

Corrected: This forms a square with the remaining case of $K_3=K_1$, showing that $D^2=0$ when $K_1=K_2$. When $\vert K_1\Delta K_2\vert =1$, we show the case $K_2=K_1\cup \{n\}$ and $K_2=K_1- \{n\}$ as examples; the positive case can be dealt with similarly.

Explanation: The sentence structure was incorrect, so I split it into two separate sentences for clarity. Additionally, I added 'the' before 'positive case' and 'can' after it to maintain parallelism and corrected grammatical structure. A semicolon is used to properly connect independent clauses that are closely related.

==================================================
Sentence 529:
Original: For the first one, the two possible intermediate steps are $(I_1-\{n\},J_1,K_1\cup\{n\}, L_1)=(I_2,J_2,K_2,L_2)$ or $(I_1,J_1,K_1,L_1)$ for the maps to be nonzero.

Corrected: For the first one, the two possible intermediate steps are $(I_1-\{n\},J_1,K_1\cup\{n\}, L_1)=(I_2,J_2,K_2,L_2)$ or $(I_1,J_1,K_1,L_1)$ for the maps to be non-zero.

Explanation: The word "nonzero" is corrected to "non-zero" to follow the convention of using a hyphen in compound adjectives for clarity.

==================================================
Sentence 530:
Original: This leads to a square with two vertical maps all being $\pm 1$ and two horizontal maps being restriction of $\partial^-$ to $Z_I\cap Y_{J}\cap Z_{K}\cap Z_{L}$.

Corrected: This leads to a square with two vertical maps, all being $\pm 1$, and two horizontal maps being the restriction of $\partial^-$ to $Z_I \cap Y_J \cap Z_K \cap Z_L$.

Explanation: Added a comma after "vertical maps" to clarify the sentence structure and included "the" before "restriction" for grammatical correctness and specificity. Added spaces around set operators within math expressions to improve readability.

==================================================
Sentence 531:
Original: For the second one, the only two possible intermediate groups corresponding to partitions $(I_1,J_1,K_1-\{n\}, L_1\cup \{n\})=(I_2,J_2,K_2,L_2)$ and $(I_1,J_1,K_1,L_1)$ for the maps to be nonzero.

Corrected: For the second one, the only two possible intermediate groups correspond to partitions $(I_1,J_1,K_1-\{n\}, L_1\cup \{n\})=(I_2,J_2,K_2,L_2)$ and $(I_1,J_1,K_1,L_1)$ for the maps to be nonzero.

Explanation: The verb "correspond" should be in the base form to match the subject "the only two possible intermediate groups," as it is directly linked to the plural noun "groups."

==================================================
Sentence 532:
Original: In the first case, for the maps to be nonzero, the intermediate step can only belong to partitions $(I_1-\{c_1\},J_1,K_1\cup\{c_1\}, L_1))$ or $(I_1-\{c_2\},J_1,K_1\cup\{c_2\},L_1)$.

Corrected: In the first case, for the maps to be nonzero, the intermediate step can only belong to partitions $(I_1-\{c_1\},J_1,K_1\cup\{c_1\}, L_1)$ or $(I_1-\{c_2\},J_1,K_1\cup\{c_2\},L_1)$.

Explanation: Removed an extra closing parenthesis after "L_1" in the first partition to match the structure of the second partition.

==================================================
Sentence 533:
Original: We again obtain a square with same maps up to sign on horizontal and vertical edges, both of the form $\pm u^{(c)}$ or $1$ thus Maslov grading preserving.

Corrected: We again obtain a square with the same maps, up to sign, on horizontal and vertical edges, both of the form $\pm u^{(c)}$ or $1$, thus preserving the Maslov grading.

Explanation: I added "the" before "same maps" to specify the specific maps being referred to. I also added commas around "up to sign" to set it apart as a parenthetical element. Finally, I added a comma before "thus" to separate the clause and clarify the sentence structure.

==================================================
Sentence 534:
Original: Note that exactly one of $c_1<c_2$, $c_2<c_1$ holds, without loss of generality assume the first.

Corrected: Note that exactly one of $c_1 < c_2$ or $c_2 < c_1$ holds; without loss of generality, assume the first.

Explanation: The correction includes adding "or" to make the list of comparisons clear. A semicolon is used to correctly separate the independent clauses, and a comma is added after "generality" to set off the following clause.

==================================================
Sentence 535:
Original: Then the composition with $(I_1-\{c_1\},J_1,K_1\cup\{c_1\}, L_1)$ as an intermediate step has a negative sign, while the one goes through $(I_1-\{c_2\},J_1,K_1\cup\{c_2\},L_1)$ has a positive sign, showing that the square anti-commutes, thus sum to zero.

Corrected: Then the composition with $(I_1-\{c_1\},J_1,K_1\cup\{c_1\}, L_1)$ as an intermediate step has a negative sign, while the one that goes through $(I_1-\{c_2\},J_1,K_1\cup\{c_2\},L_1)$ has a positive sign, showing that the squares anti-commute, thus summing to zero.

Explanation: The phrase "the one goes through" needed "that" added to become "the one that goes through" for clarity and grammatical accuracy. Also, "the square anti-commutes" was corrected to "the squares anti-commute" to ensure subject-verb agreement and coherence in the context of summing interactions.

==================================================
Sentence 536:
Original: The part of proof that $C\simeq CFK^-(g)$ is again purely algebraic, the added sign has no effect on the identification of D in the sub-quotient with $\partial^-$, so we have the desired quasi-isomorphism in oriented theory.
	
	With all these lemmas prepared, we can prove \text{Theorem \ref{spectral sequence}} as in \text{Subsection \ref{Resolution cube and spectral sequence}}.

Corrected: The part of the proof that $C\simeq CFK^-(g)$ is again purely algebraic; the added sign has no effect on the identification of $D$ in the sub-quotient with $\partial^-$, so we have the desired quasi-isomorphism in oriented theory.

With all these lemmas prepared, we can prove \text{Theorem \ref{spectral sequence}} as in \text{Subsection \ref{Resolution cube and spectral sequence}}.

Explanation: Added "the" before "proof" to correct the missing article. Changed the comma after "purely algebraic" to a semicolon to properly separate the independent clauses. Added "$" around the letter "D" in the math context.

==================================================
Sentence 537:
Original: Specializing to knot Floer homology, Sarkar (\cite{Sarkar2010ANO}) defined two coherent orientation systems to be weakly equivalent if they coincide on all domains without any marked point.

Corrected: Specializing in knot Floer homology, Sarkar (\cite{Sarkar2010ANO}) defined two coherent orientation systems to be weakly equivalent if they coincide on all domains without any marked points.

Explanation: The phrase "specializing to" was changed to "specializing in" to correctly convey the context, and "marked point" was changed to "marked points" for consistency in plurality, as it refers to multiple domains.

==================================================
Sentence 538:
Original: For grid homology, he defined two sign assignments $s_1$ and $s_2$, (satisfies only assumption (1) in \text{Definition \ref{sign assignment}}), to be weakly equivalent if, for each link component $L_i$, the product of signs assigned to those horizontal and vertical annuli containing marked points on this component is identical.

Corrected: For grid homology, he defined two sign assignments $s_1$ and $s_2$ (satisfying only assumption (1) in \text{Definition \ref{sign assignment}}) to be weakly equivalent if, for each link component $L_i$, the product of signs assigned to those horizontal and vertical annuli containing marked points on this component is identical.

Explanation: The phrase "(satisfies only assumption (1) in $\text{Definition} \ref{sign assignment}$)" was corrected to "(satisfying only assumption (1) in $\text{Definition} \ref{sign assignment}$)" to ensure agreement with the preceding noun phrase "sign assignments $s_1$ and $s_2$."

==================================================
Sentence 539:
Original: He showed that, for grid diagrams of knots and links in $S^3$, two orientation systems are weakly equivalent if and only if they produce to weakly equivalent sign assignments.
	
	On the other hand, in \cite{MR3412088}, Alishahi and Eftekhary  proved the existence of coherent orientation systems with certain positive boundary degeneration.

Corrected: He showed that, for grid diagrams of knots and links in $S^3$, two orientation systems are weakly equivalent if and only if they produce weakly equivalent sign assignments. On the other hand, in \cite{MR3412088}, Alishahi and Eftekhary proved the existence of coherent orientation systems with certain positive boundary degeneration.

Explanation: The phrase "produce to weakly equivalent sign assignments" is incorrect; the word "to" should be removed to create the correct phrase "produce weakly equivalent sign assignments."

==================================================
Sentence 540:
Original: To see this, we show that certain representatives of chain complexes computing these two oriented homology theories can be identified directly.
		
		It was shown in \cite{MR2372850} and \cite{Celoria_2023} that true assignment exists and is unique up to gauge equivalence on grid diagrams for knots and links in $S^3$ and lens spaces, respectively.

Corrected: To see this, we show that certain representatives of chain complexes computing these two oriented homology theories can be identified directly.

It was shown in \cite{MR2372850} and \cite{Celoria_2023} that a true assignment exists and is unique up to gauge equivalence on grid diagrams for knots and links in $S^3$ and lens spaces, respectively.

Explanation: The article "a" was added before "true assignment" to maintain grammatical accuracy, as "true assignment" is a singular countable noun and requires an article.

==================================================
Sentence 541:
Original: In \cite{Celoria_2023}, Celoria also showed that gauge equivalent sign assignments lead to same isomorphic class of chain complexes so in particular, the homology group is well-defined and independent of the specific sign assignment chosen.
		
		Let us denote the horizontal annuli and vertical aunnli by $H_1,\ldots, H_N$ and $V_1,\ldots, V_N$, respectively.

Corrected: In \cite{Celoria_2023}, Celoria also showed that gauge equivalent sign assignments lead to the same isomorphic class of chain complexes, so in particular, the homology group is well-defined and independent of the specific sign assignment chosen.

Let us denote the horizontal annuli and vertical annuli by $H_1,\ldots, H_N$ and $V_1,\ldots, V_N$, respectively.

Explanation: 1. Added "the" before "same isomorphic class" because it specifies a particular class.
2. Added a comma before "so" to correctly separate the clauses.
3. Corrected "aunnli" to "annuli" to fix the typographical error.

==================================================
Sentence 542:
Original: In \cite[Theorem 3.5]{Sarkar2010ANO}, it was shown that given any assignment of signs to these annuli satisfying the number of $-1$ on $H_i$'s is same as number of $1$ on $V_i$'s modulo 2, we can construct a sign assignment with this given ``boundary condition'' using a true sign assignment and a 2-cochain $m: C _2(g)\to \{\pm 1\}$.

Corrected: In \cite[Theorem 3.5]{Sarkar2010ANO}, it was shown that given any assignment of signs to these annuli satisfying that the number of $-1$ on $H_i$'s is the same as the number of $1$ on $V_i$'s modulo 2, we can construct a sign assignment with this given ``boundary condition'' using a true sign assignment and a 2-cochain $m: C _2(g)\to \{\pm 1\}$.

Explanation: The word "that" was inserted after "satisfying" to introduce the following clause correctly, and "the" was added before "same" for grammatical agreement.

==================================================

Sentence 544:
Original: However, on each rectangle $r$ we counted in $\partial^-$, $s_0(r)=s(r)$, since we block all the X base points.

Corrected: However, on each rectangle $r$ we counted in $\partial^-$, $s_0(r)=s(r)$, because we block all the X base points.

Explanation: The word "since" is often used to indicate time, whereas "because" is more appropriate for providing a reason or explanation for something.

==================================================
Sentence 545:
Original: Thus, we can conclude that $s$ and $s_0$ lead to canonically isomorphic chain complex.
		
		Moreover, if $s'$ is another false sign assignment, then $s_0'(r):=m(r)s'(r)$ is a true sign assignment.

Corrected: Thus, we can conclude that $s$ and $s_0$ lead to canonically isomorphic chain complexes. Moreover, if $s'$ is another false sign assignment, then $s_0'(r):=m(r)s'(r)$ is a true sign assignment.

Explanation: The noun "chain complex" should be in plural form "chain complexes" because it refers to the outcome of both $s$ and $s_0$.

==================================================
Sentence 546:
Original: By the uniqueness result, $s_0$ and $s_0'$ are gauge equivalent, i.e there exist a function $f: \boldsymbol{S} \to \{\pm 1\}$ such that for any $\xv,\yv\in \boldsymbol{S}$, and any $r\in \mathrm{Rect}(\xv,\yv)$, we have $s_0(r)=s_0'(r)\cdot f(\xv)\cdot f(\yv)$.

Corrected: By the uniqueness result, $s_0$ and $s_0'$ are gauge equivalent, i.e., there exists a function $f: \boldsymbol{S} \to \{\pm 1\}$ such that for any $\xv,\yv\in \boldsymbol{S}$, and any $r\in \mathrm{Rect}(\xv,\yv)$, we have $s_0(r)=s_0'(r)\cdot f(\xv) \cdot f(\yv)$.

Explanation: 1. Added a comma after "i.e." to properly punctuate the abbreviation.
2. Changed "there exist a function" to "there exists a function" to use the singular verb form "exists" with the singular noun "function".

==================================================
Sentence 547:
Original: This quickly leads to $math formula 110$,  for any triple $(\xv,\yv,r)$ as above.

Corrected: This quickly leads to $math formula 110$ for any triple $(\xv,\yv,r)$ as above.

Explanation: Removed the unnecessary comma after $math formula 110$.

==================================================
Sentence 548:
Original: This together with the paragraph above conclude the desired result.

Corrected: This, together with the paragraph above, concludes the desired result.

Explanation: The subject "This" requires the singular verb "concludes" instead of the plural "conclude." Additionally, commas are added around the phrase "together with the paragraph above" to set it off from the rest of the sentence.

==================================================
Sentence 549:
Original: Now, we can conclude that the oriented grid homology defined in previous sections coincide with the oriented HFK theory considered in \cite{MR3412088}.
	
	
	\bibliographystyle{plain}
	\bibliography{citation}

Corrected: Now, we can conclude that the oriented grid homology defined in previous sections coincides with the oriented HFK theory considered in \cite{MR3412088}.

Explanation: The subject "oriented grid homology" is singular, so it should be followed by the singular verb "coincides" instead of the plural "coincide."

==================================================

